Instance-Adaptive Video Compression: Improving Neural Codecs by Training on the Test Set

We introduce a video compression algorithm based on instance-adaptive learning. On each video sequence to be transmitted, we finetune a pretrained compression model. The optimal parameters are transmitted to the receiver along with the latent code. By entropy-coding the parameter updates under a suitable mixture model prior, we ensure that the network parameters can be encoded efficiently. This instance-adaptive compression algorithm is agnostic about the choice of base model and has the potential to improve any neural video codec. On UVG, HEVC, and Xiph datasets, our codec improves the performance of a scale-space flow model by between 21% and 27% BD-rate savings, and that of a state-of-the-art B-frame model by 17 to 20% BD-rate savings. We also demonstrate that instance-adaptive finetuning improves the robustness to domain shift. Finally, our approach reduces the capacity requirements of compression models. We show that it enables a competitive performance even after reducing the network size by 70%.

==> data/results_per_video.csv <==
,method,dataset,video,beta,crf_qp,psnr_db,msssim,total_rate_bpp,model_update_rate_bpp
0,"H.264 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,9.0,51.02599284653539,0.9986769100030264,1.1230150945216038,0.0
1,"H.264 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,12.0,48.95063200662131,0.99775639573733,0.6455901170267477,0.0
2,"H.264 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,15.0,47.35878955942661,0.996623129149278,0.3097126414609051,0.0
3,"H.264 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,18.0,46.162520151838855,0.9954506983359654,0.16525400270061674,0.0
4,"H.264 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,21.0,45.0504560861308,0.9940358392894268,0.10782568158436233,0.0
5,"H.264 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,24.0,43.937429525739205,0.9922836067775884,0.06910141782407395,0.0
6,"H.264 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,27.0,42.775341989025456,0.9899896666407584,0.04696068029835372,0.0
7,"H.264 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,30.0,41.516250655347335,0.986542609333992,0.03320373585390962,0.0
8,"H.264 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,33.0,40.24548984431415,0.9818365484476088,0.024392554012345732,0.0
9,"H.264 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,36.0,39.02446801638796,0.9761079393327236,0.018457143775720043,0.0
10,"H.265 (HM, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,17.0,46.089780423197354,0.9947772942483424,0.06850152713477367,0.0
11,"H.265 (HM, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,22.0,44.09810375112486,0.9917572672168414,0.035940715020576136,0.0
12,"H.265 (HM, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,27.0,41.72977522368147,0.9861230917274952,0.01786622299382715,0.0
13,"H.265 (HM, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,32.0,39.66592966864894,0.9787794463336468,0.009589940200617285,0.0
14,"H.265 (HM, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,37.0,37.61029534102384,0.9676958248019218,0.005418145576131686,0.0
15,"H.265 (HM, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,42.0,35.64209625087925,0.9531273980935414,0.003250401877572017,0.0
16,"H.265 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,9.0,50.68059633459843,0.99840729534626,0.8897711869855981,0.0
17,"H.265 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,12.0,48.95354166895754,0.9975940878192584,0.4414780574845695,0.0
18,"H.265 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,15.0,47.7415407330658,0.9967796663443248,0.20452229616769554,0.0
19,"H.265 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,18.0,46.7074320791473,0.9959258534014224,0.11733283500514367,0.0
20,"H.265 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,21.0,45.62770730665372,0.994807126869758,0.0744813689557612,0.0
21,"H.265 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,24.0,44.444503181060895,0.9931653094788392,0.04955578060699575,0.0
22,"H.265 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,27.0,43.18104027039363,0.990824363877376,0.0336952642746915,0.0
23,"H.265 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,30.0,41.88008088349269,0.9876187952856222,0.023106481481481582,0.0
24,"H.265 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,33.0,40.571685682520105,0.9834522301952044,0.016097720550411566,0.0
25,"H.265 (ffmpeg, low latency)","Big Buck Bunny, easy sequence",Big Buck Bunny,,36.0,39.25474875894,0.9780298898617428,0.011341724537037013,0.0
26,InstA-SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0001,,47.484442710876465,0.9968053698539734,0.11063321156134452,0.0016604115678449714
27,InstA-SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0004,,45.0827995300293,0.9943835258483886,0.0498542505273511,0.000997612219288516
28,InstA-SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0016,,42.5610897064209,0.9895028233528136,0.02483203095860717,0.0007703781441896541
29,InstA-SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0128,,38.65768985748291,0.9740333765745164,0.011765774402571956,0.0006847349567177855
30,InstA-SSF5,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0001,,46.793955993652354,0.9965675055980684,0.1201500423404047,0.0018575019993409207
31,InstA-SSF5,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0004,,44.703172874450686,0.994065323472023,0.05483485324233157,0.0006202344855163322
32,InstA-SSF5,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0008,,43.46305694580078,0.99194718003273,0.03724115334394476,0.00043530295415179716
33,InstA-SSF5,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0128,,38.27268142700196,0.9725353658199308,0.010353872973272584,0.00022225065192077383
34,SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0001,,46.81635818481446,0.9964347660541536,0.11664943881332875,0.0
35,SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0002,,45.70230445861817,0.9952415615320206,0.07677711304277182,0.0
36,SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0004,,44.54098777770996,0.993462547659874,0.05246036536991596,0.0
37,SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0008,,43.37836933135986,0.9912865221500397,0.037774313800036916,0.0
38,SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0016,,42.26097049713135,0.9888003796339035,0.0264029529877007,0.0
39,SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0032,,41.01872100830078,0.9847082614898679,0.019086400512605902,0.0
40,SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0064,,39.67545166015625,0.9791460782289504,0.014930003555491568,0.0
41,SSF18,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0128,,38.15087471008301,0.9707888096570968,0.011911480501294137,0.0
42,SSF5,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0001,,46.10874557495117,0.9960448116064072,0.14363648556172848,0.0
43,SSF5,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0004,,44.09103984832764,0.9931328415870666,0.06707380805164576,0.0
44,SSF5,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0008,,42.787356376647956,0.9898409664630892,0.04298625374212861,0.0
45,SSF5,"Big Buck Bunny, easy sequence",Big Buck Bunny,0.0128,,37.73548355102539,0.9688263207674026,0.012550717685371636,0.0
46,"H.264 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,9.0,45.7848372704926,0.9979706277449926,1.1710109471450578,0.0
47,"H.264 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,12.0,43.67474884185128,0.9967687870065371,0.8003237204218085,0.0
48,"H.264 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,15.0,41.658212574314454,0.9951101156572499,0.5513987268518543,0.0
49,"H.264 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,18.0,39.65537082808622,0.9928067527711392,0.3878406796553509,0.0
50,"H.264 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,21.0,37.656895920049145,0.9895305797457696,0.2729216338734573,0.0
51,"H.264 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,24.0,35.686968066912435,0.984746717909972,0.18804341885288015,0.0
52,"H.264 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,27.0,33.793085184289396,0.9779848424096902,0.12804619984567814,0.0
53,"H.264 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,30.0,32.06407400932468,0.968892776966095,0.08726501414609081,0.0
54,"H.264 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,33.0,30.474400811099898,0.9570267918209237,0.05969622878086382,0.0
55,"H.264 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,36.0,29.017209265348626,0.9413476809859276,0.0413130465534978,0.0
56,"H.265 (HM, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,17.0,41.245469040245894,0.9936416164040566,0.373548482510288,0.0
57,"H.265 (HM, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,22.0,38.15606884035107,0.9884899909297624,0.21889911265432102,0.0
58,"H.265 (HM, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,27.0,34.84820628019456,0.978134422749281,0.11232572980967072,0.0
59,"H.265 (HM, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,32.0,32.13520126123085,0.9629952996969224,0.059468396347736624,0.0
60,"H.265 (HM, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,37.0,29.59242553130255,0.9385135538876056,0.02984866898148148,0.0
61,"H.265 (HM, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,42.0,27.39164464027827,0.9037276543676852,0.014127555941358024,0.0
62,"H.265 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,9.0,45.175775531397974,0.9976111938556036,1.0139958204732469,0.0
63,"H.265 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,12.0,43.24847603513329,0.9964278228580952,0.6977910558127575,0.0
64,"H.265 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,15.0,41.33910331130149,0.9947474444905916,0.4886276041666662,0.0
65,"H.265 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,18.0,39.45159784800494,0.9923992390433948,0.3462814268261329,0.0
66,"H.265 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,21.0,37.568626814691,0.9890769901374976,0.24196722286522704,0.0
67,"H.265 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,24.0,35.68478220157132,0.9841597445309164,0.1646211419753094,0.0
68,"H.265 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,27.0,33.892981447549985,0.9773244281609852,0.1091238586676948,0.0
69,"H.265 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,30.0,32.237876945565446,0.9683930404484272,0.07155081340020587,0.0
70,"H.265 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,33.0,30.7010865141836,0.9567735515534878,0.04696804269547338,0.0
71,"H.265 (ffmpeg, low latency)","Big Buck Bunny, hard sequence",Big Buck Bunny,,36.0,29.30539044319711,0.9421470652023952,0.031124598122428127,0.0
72,InstA-SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0001,,40.725726318359385,0.9958565264940262,0.4863857437356264,0.007215926810056584
73,InstA-SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0004,,37.46841144561768,0.9918718814849854,0.2553945980021737,0.002616793911152907
74,InstA-SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0016,,33.851863098144534,0.9827049642801284,0.11417510836562254,0.0013368922104070216
75,InstA-SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0128,,28.738240242004395,0.9398100316524506,0.031048444416864537,0.0007699282924824781
76,InstA-SSF5,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0001,,39.0548334121704,0.994690763950348,0.5147886978477363,0.009073807830182613
77,InstA-SSF5,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0004,,36.606787300109865,0.9905154168605804,0.26220366735928097,0.00287267865467464
78,InstA-SSF5,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0008,,35.21719665527344,0.9872591435909271,0.18151277365704133,0.0016724380053610467
79,InstA-SSF5,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0128,,28.74381828308105,0.9405646622180942,0.032633283235945214,0.00031742428752129954
80,SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0001,,38.57265148162842,0.9942564904689788,0.4895305380225182,0.0
81,SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0002,,37.06123580932617,0.9919411033391952,0.3305164989084005,0.0
82,SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0004,,35.786690139770506,0.9887446641921998,0.2335944600403309,0.0
83,SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0008,,34.35756120681763,0.9844460010528564,0.16410066839307547,0.0
84,SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0016,,32.80731248855591,0.9782413512468338,0.10834332518279552,0.0
85,SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0032,,31.31529340744019,0.9686603605747224,0.06742021981626749,0.0
86,SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0064,,29.718898200988768,0.9539764672517776,0.0428651818074286,0.0
87,SSF18,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0128,,28.23602409362793,0.9322340458631516,0.030234814435243607,0.0
88,SSF5,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0001,,37.059860420227054,0.9923489362001421,0.5410583488643169,0.0
89,SSF5,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0004,,34.99458303451538,0.9873794227838516,0.2696604590862989,0.0
90,SSF5,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0008,,33.482863426208496,0.9813762158155441,0.16074737198650835,0.0
91,SSF5,"Big Buck Bunny, hard sequence",Big Buck Bunny,0.0128,,27.918207454681397,0.9284279078245165,0.03193429610691965,0.0
92,B-EPIC,HEVC class B,BQTerrace,0.0001,,36.26355649468904,0.9852946447255012,1.1869648508541597,0.0
93,B-EPIC,HEVC class B,BQTerrace,0.0002,,35.39194035331739,0.9807028270600838,0.8040026114903354,0.0
94,B-EPIC,HEVC class B,BQTerrace,0.0004,,34.124879605361514,0.9726226224677138,0.41663298541416544,0.0
95,B-EPIC,HEVC class B,BQTerrace,0.0008,,32.897920389540374,0.9656911852355804,0.1877818228599434,0.0
96,B-EPIC,HEVC class B,BQTerrace,0.0016,,31.608097241444515,0.9579909234594386,0.09114028575416412,0.0
97,B-EPIC,HEVC class B,BQTerrace,0.0032,,30.3262569471921,0.9488641087108364,0.04763766756271959,0.0
98,B-EPIC,HEVC class B,BQTerrace,0.0064,,28.75945513022323,0.933091936710472,0.02712081652909468,0.0
99,B-EPIC,HEVC class B,BQTerrace,0.0128,,27.166322698609015,0.9102415028903726,0.018602166312456925,0.0
100,Encoder-finetuned B-EPIC,HEVC class B,BQTerrace,0.0001,,36.35621291515874,0.9855529771131628,1.176930219519372,0.0
101,Encoder-finetuned B-EPIC,HEVC class B,BQTerrace,0.0002,,35.501804950190525,0.9815489509526422,0.7964697199709275,0.0
102,Encoder-finetuned B-EPIC,HEVC class B,BQTerrace,0.0004,,34.28690465291341,0.974761684735616,0.4364043485884573,0.0
103,Encoder-finetuned B-EPIC,HEVC class B,BQTerrace,0.0008,,33.152906380447696,0.9683336381818732,0.2147528643117232,0.0
104,Encoder-finetuned B-EPIC,HEVC class B,BQTerrace,0.0016,,32.13307418075262,0.9627379763360115,0.1265494956397543,0.0
105,Encoder-finetuned B-EPIC,HEVC class B,BQTerrace,0.0032,,31.060282351923924,0.9561642326560676,0.07260484511361402,0.0
106,Encoder-finetuned B-EPIC,HEVC class B,BQTerrace,0.0064,,29.52913594713398,0.9437067684005288,0.04128314956438308,0.0
107,Encoder-finetuned B-EPIC,HEVC class B,BQTerrace,0.0128,,27.812961653167125,0.92421994489782,0.02600741214758041,0.0
108,Encoder-finetuned SSF18,HEVC class B,BQTerrace,0.0001,,36.9495504763281,0.9862736995128942,1.4215532323088305,0.0
109,Encoder-finetuned SSF18,HEVC class B,BQTerrace,0.0002,,35.52170795053492,0.9813360576820056,0.9032945354250624,0.0
110,Encoder-finetuned SSF18,HEVC class B,BQTerrace,0.0004,,33.981328688128016,0.9714684827553848,0.4269206067686668,0.0
111,Encoder-finetuned SSF18,HEVC class B,BQTerrace,0.0008,,32.94238026090549,0.966261871047504,0.23606102190874576,0.0
112,Encoder-finetuned SSF18,HEVC class B,BQTerrace,0.0016,,31.964231595818486,0.9617205215571526,0.14806959395003993,0.0
113,Encoder-finetuned SSF18,HEVC class B,BQTerrace,0.0032,,30.957460793798266,0.9552073994412796,0.09344220349871972,0.0
114,Encoder-finetuned SSF18,HEVC class B,BQTerrace,0.0064,,29.722405209914218,0.9457405358304992,0.060749184296849175,0.0
115,Encoder-finetuned SSF18,HEVC class B,BQTerrace,0.0128,,28.45945633429656,0.9321387986375173,0.041147293234724366,0.0
116,"H.264 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,0.0,361.20199909922445,1.0,5.641014904428765,0.0
117,"H.264 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,9.0,39.67068453801229,0.9913882410863474,2.120404405722956,0.0
118,"H.264 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,12.0,37.44372322504199,0.9862351648621076,1.4669281521538289,0.0
119,"H.264 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,15.0,35.243271333963825,0.9794720454938004,0.9038566316940988,0.0
120,"H.264 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,18.0,33.395569300089115,0.9703945767462948,0.41355492260840493,0.0
121,"H.264 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,21.0,32.239077574852125,0.9633672260206669,0.14988739189827552,0.0
122,"H.264 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,24.0,31.41301452443687,0.9578603351374038,0.06178814629937785,0.0
123,"H.264 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,27.0,30.45406955614787,0.9503617094281112,0.032493908044205815,0.0
124,"H.264 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,30.0,29.289760656062,0.9396294355392456,0.020583158727224063,0.0
125,"H.264 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,33.0,28.024512499571554,0.9245522520109738,0.013918199605595564,0.0
126,"H.264 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,36.0,26.725628045787072,0.9047851751925744,0.009921228251268559,0.0
127,"H.264 (ffmpeg, low latency)",HEVC class B,BQTerrace,,0.0,361.20199909922445,1.0,5.715055520891056,0.0
128,"H.264 (ffmpeg, low latency)",HEVC class B,BQTerrace,,9.0,39.57125321627889,0.9924293806072876,2.2311714015735014,0.0
129,"H.264 (ffmpeg, low latency)",HEVC class B,BQTerrace,,12.0,37.33412111720956,0.9875615096330246,1.5893903037118964,0.0
130,"H.264 (ffmpeg, low latency)",HEVC class B,BQTerrace,,15.0,35.20606637200268,0.9812186026136808,1.04720424164459,0.0
131,"H.264 (ffmpeg, low latency)",HEVC class B,BQTerrace,,18.0,33.1551221989588,0.9719401710045318,0.5296973280129795,0.0
132,"H.264 (ffmpeg, low latency)",HEVC class B,BQTerrace,,21.0,31.72614878205842,0.9625112657340712,0.18998211571249607,0.0
133,"H.264 (ffmpeg, low latency)",HEVC class B,BQTerrace,,24.0,30.687605522352538,0.9556214853055068,0.08682032004272644,0.0
134,"H.264 (ffmpeg, low latency)",HEVC class B,BQTerrace,,27.0,29.640162383239947,0.9471599874202901,0.05345228374519812,0.0
135,"H.264 (ffmpeg, low latency)",HEVC class B,BQTerrace,,30.0,28.524426395818228,0.93575223630756,0.036672174462315466,0.0
136,"H.264 (ffmpeg, low latency)",HEVC class B,BQTerrace,,33.0,27.313105382805354,0.919103424184136,0.026134933290195686,0.0
137,"H.264 (ffmpeg, low latency)",HEVC class B,BQTerrace,,36.0,26.02757407237016,0.8956868830020733,0.019231919280622744,0.0
138,"H.265 (HM, B-frames)",HEVC class B,BQTerrace,,10.0,41.93448042814932,0.9913512904711452,2.4390307370945568,0.0
139,"H.265 (HM, B-frames)",HEVC class B,BQTerrace,,14.0,39.011780492977955,0.9847695356399168,1.5979750184877062,0.0
140,"H.265 (HM, B-frames)",HEVC class B,BQTerrace,,18.0,36.62671576690077,0.9777076187824052,0.904720206548756,0.0
141,"H.265 (HM, B-frames)",HEVC class B,BQTerrace,,22.0,34.18050885354709,0.9700316740153436,0.2985401452825538,0.0
142,"H.265 (HM, B-frames)",HEVC class B,BQTerrace,,26.0,32.83273568329338,0.9650320124110444,0.08378323293482055,0.0
143,"H.265 (HM, B-frames)",HEVC class B,BQTerrace,,30.0,31.84767281408903,0.9598399133928208,0.031900972658737495,0.0
144,"H.265 (HM, B-frames)",HEVC class B,BQTerrace,,34.0,30.825916032331985,0.9519190124783063,0.016581873574906026,0.0
145,"H.265 (HM, B-frames)",HEVC class B,BQTerrace,,38.0,29.556762613527273,0.9396688720945908,0.009494226443581695,0.0
146,"H.265 (HM, B-frames)",HEVC class B,BQTerrace,,42.0,28.115078424923873,0.9226879733374432,0.005560536965140404,0.0
147,"H.265 (HM, B-frames)",HEVC class B,BQTerrace,,46.0,26.55577390845017,0.8976467188305148,0.003337101487233214,0.0
148,"H.265 (HM, low latency)",HEVC class B,BQTerrace,,12.0,41.244327700319744,0.989998130552384,2.3514494938990564,0.0
149,"H.265 (HM, low latency)",HEVC class B,BQTerrace,,17.0,37.832988919174674,0.9815080198591044,1.389394193833322,0.0
150,"H.265 (HM, low latency)",HEVC class B,BQTerrace,,22.0,34.82010300316718,0.9713473082977206,0.5699739503091562,0.0
151,"H.265 (HM, low latency)",HEVC class B,BQTerrace,,27.0,32.419379980429675,0.9625148563932459,0.12137429772395808,0.0
152,"H.265 (HM, low latency)",HEVC class B,BQTerrace,,32.0,31.01671648795451,0.953556781898124,0.044351062272755294,0.0
153,"H.265 (HM, low latency)",HEVC class B,BQTerrace,,37.0,29.388694981868824,0.9387396337982026,0.021461491649719604,0.0
154,"H.265 (HM, low latency)",HEVC class B,BQTerrace,,42.0,27.53701508383613,0.9155582475186188,0.01068310788603358,0.0
155,"H.265 (HM, low latency)",HEVC class B,BQTerrace,,47.0,25.42346141133858,0.8740615264548239,0.0052439927795238355,0.0
156,"H.265 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,0.0,43.76598090994778,0.9960045457481346,3.5677312889012507,0.0
157,"H.265 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,9.0,37.58961992839382,0.984805334824294,1.419716149524449,0.0
158,"H.265 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,12.0,35.80142308756638,0.97917418997617,0.8871364405517441,0.0
159,"H.265 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,15.0,34.25501955843029,0.9731831565474512,0.4573268061461383,0.0
160,"H.265 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,18.0,33.1497542376922,0.9677488893121728,0.1973322112323076,0.0
161,"H.265 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,21.0,32.272182983354604,0.9629065242662604,0.08246072004478054,0.0
162,"H.265 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,24.0,31.42260700542049,0.957515595954984,0.036881650438569766,0.0
163,"H.265 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,27.0,30.467342114342646,0.9506189917367628,0.018834125480166733,0.0
164,"H.265 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,30.0,29.41260972796362,0.941011966564096,0.010796139664345278,0.0
165,"H.265 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,33.0,28.27715949963521,0.9287831457998114,0.0064459311641091865,0.0
166,"H.265 (ffmpeg, B-frames)",HEVC class B,BQTerrace,,36.0,27.01884990083404,0.9108122776629722,0.003962871808303046,0.0
167,"H.265 (ffmpeg, low latency)",HEVC class B,BQTerrace,,0.0,45.954327124711334,0.9978748631358344,4.199832005813315,0.0
168,"H.265 (ffmpeg, low latency)",HEVC class B,BQTerrace,,9.0,38.85274184065965,0.9891932009658876,1.9661509752264852,0.0
169,"H.265 (ffmpeg, low latency)",HEVC class B,BQTerrace,,12.0,36.97346545852732,0.9840960323116348,1.3832349761713938,0.0
170,"H.265 (ffmpeg, low latency)",HEVC class B,BQTerrace,,15.0,35.075378881512854,0.9776894832014442,0.8690411942030776,0.0
171,"H.265 (ffmpeg, low latency)",HEVC class B,BQTerrace,,18.0,33.34665818346867,0.9699354700359846,0.4340978063823677,0.0
172,"H.265 (ffmpeg, low latency)",HEVC class B,BQTerrace,,21.0,32.089915548173536,0.9630388011551538,0.1759503386844979,0.0
173,"H.265 (ffmpeg, low latency)",HEVC class B,BQTerrace,,24.0,31.12970635661476,0.9571711336713464,0.07964842546373256,0.0
174,"H.265 (ffmpeg, low latency)",HEVC class B,BQTerrace,,27.0,30.162864438212186,0.9504332201254744,0.044188993139006684,0.0
175,"H.265 (ffmpeg, low latency)",HEVC class B,BQTerrace,,30.0,29.119241978399106,0.9408980413601918,0.027224873410570886,0.0
176,"H.265 (ffmpeg, low latency)",HEVC class B,BQTerrace,,33.0,27.960388086173765,0.9277256448534682,0.017666658963455924,0.0
177,"H.265 (ffmpeg, low latency)",HEVC class B,BQTerrace,,36.0,26.682367751515468,0.909345048537072,0.011533388282902929,0.0
178,InstA-B-EPIC,HEVC class B,BQTerrace,0.0001,,37.23741495827471,0.9869551367053572,1.2044357054017223,0.006494753070371397
179,InstA-B-EPIC,HEVC class B,BQTerrace,0.0002,,36.17515106328118,0.9832492015524434,0.8136813642669093,0.00448517637463795
180,InstA-B-EPIC,HEVC class B,BQTerrace,0.0004,,34.79408883651759,0.9762475493545342,0.4482873382331513,0.0037144773660411656
181,InstA-B-EPIC,HEVC class B,BQTerrace,0.0008,,33.50657727436694,0.969244608466518,0.19749206009971165,0.0026039371751812824
182,InstA-B-EPIC,HEVC class B,BQTerrace,0.0016,,32.44486960158768,0.96391614502956,0.10388809026536508,0.0010117908472376286
183,InstA-B-EPIC,HEVC class B,BQTerrace,0.0032,,31.60315885242329,0.95938301621975,0.06482879222264602,0.0009070660990042317
184,InstA-B-EPIC,HEVC class B,BQTerrace,0.0064,,30.252390717111286,0.9493212580879201,0.03931590069725946,0.0008608222607703722
185,InstA-B-EPIC,HEVC class B,BQTerrace,0.0128,,28.76136366896542,0.9352850828710292,0.02543697989454564,0.0007069896947891633
186,InstA-SSF18,HEVC class B,BQTerrace,0.0001,,38.0619141234336,0.9885021495739752,1.4574989880665477,0.005492212695918325
187,InstA-SSF18,HEVC class B,BQTerrace,0.0002,,36.290018005371095,0.9834898686408996,0.9121287873905872,0.002948899458269033
188,InstA-SSF18,HEVC class B,BQTerrace,0.0004,,34.77118156433105,0.9761537957191468,0.5010640705117473,0.0017035608362268517
189,InstA-SSF18,HEVC class B,BQTerrace,0.0008,,33.33007698059082,0.9679717969894408,0.22131529757763133,0.00108760067033179
190,InstA-SSF18,HEVC class B,BQTerrace,0.0016,,32.27738769835918,0.9633718971008072,0.13040155355140007,0.0008016681724036329
191,InstA-SSF18,HEVC class B,BQTerrace,0.0032,,31.23430465977521,0.9568860783751516,0.08194743663145439,0.0006154005256317918
192,InstA-SSF18,HEVC class B,BQTerrace,0.0064,,29.88727774596254,0.9466912419149364,0.05142407520606694,0.0004936204376129804
193,InstA-SSF18,HEVC class B,BQTerrace,0.0128,,28.670950323095337,0.9332740067840616,0.03587597259558138,0.00040600270988520935
194,InstA-SSF5,HEVC class B,BQTerrace,0.0001,,37.08348495483399,0.9865983128547668,1.3115464926660796,0.005464497733410493
195,InstA-SSF5,HEVC class B,BQTerrace,0.0002,,36.28370223999024,0.98347318649292,0.9122028589847158,0.0029470514242541162
196,InstA-SSF5,HEVC class B,BQTerrace,0.0004,,34.715525512695315,0.9764023673534392,0.5235762669502463,0.001795408749678498
197,InstA-SSF5,HEVC class B,BQTerrace,0.0008,,33.288657455444344,0.9682336580753328,0.2363042500532704,0.0011382375458140431
198,InstA-SSF5,HEVC class B,BQTerrace,0.0016,,32.142499389648435,0.9623232960700988,0.13336806454795866,0.0007356216744630915
199,InstA-SSF5,HEVC class B,BQTerrace,0.0032,,30.944438133239746,0.9552393424510957,0.08255723538219684,0.0004905864699877831
200,InstA-SSF5,HEVC class B,BQTerrace,0.0064,,29.817583503723146,0.9462449610233308,0.05439359298889284,0.0003636216905381944
201,InstA-SSF5,HEVC class B,BQTerrace,0.0128,,28.398998146057128,0.9300680518150328,0.032926560268032944,0.00025332915380658444
202,SSF18,HEVC class B,BQTerrace,0.0001,,36.790504449219156,0.9861941502217246,1.4344768043487195,0.0
203,SSF18,HEVC class B,BQTerrace,0.0002,,35.516770043904685,0.9819790481926004,0.9884762856658657,0.0
204,SSF18,HEVC class B,BQTerrace,0.0004,,34.183495126429094,0.9731552073245436,0.5456875115548161,0.0
205,SSF18,HEVC class B,BQTerrace,0.0008,,33.140316777538736,0.9675155035072872,0.30006817983402145,0.0
206,SSF18,HEVC class B,BQTerrace,0.0016,,31.96526403316048,0.961596480225168,0.16607496379490969,0.0
207,SSF18,HEVC class B,BQTerrace,0.0032,,30.84974671044881,0.9543294969096954,0.10155023905630532,0.0
208,SSF18,HEVC class B,BQTerrace,0.0064,,29.692981713623446,0.9459925197721916,0.06728735928801789,0.0
209,SSF18,HEVC class B,BQTerrace,0.0128,,28.338855971909204,0.9316565052245104,0.04482121489903658,0.0
210,SSF5,HEVC class B,BQTerrace,0.0001,,35.87047179566445,0.9842148501543752,1.322332827489164,0.0
211,SSF5,HEVC class B,BQTerrace,0.0004,,34.05623287765833,0.9751323108466812,0.6186626841067357,0.0
212,SSF5,HEVC class B,BQTerrace,0.0008,,32.84186459381053,0.9676683761315814,0.3143209555576097,0.0
213,SSF5,HEVC class B,BQTerrace,0.0128,,28.00259756764239,0.9276622394952124,0.046574638976191934,0.0
214,B-EPIC,HEVC class B,BasketballDrive,0.0001,,37.97995906532881,0.986426162148664,0.8578710884391191,0.0
215,B-EPIC,HEVC class B,BasketballDrive,0.0002,,36.775048809851,0.9804570974704034,0.4092632671316227,0.0
216,B-EPIC,HEVC class B,BasketballDrive,0.0004,,35.87157458459547,0.9746616886047546,0.2177551477969049,0.0
217,B-EPIC,HEVC class B,BasketballDrive,0.0008,,34.96356683148596,0.9682112782301304,0.12974695102897232,0.0
218,B-EPIC,HEVC class B,BasketballDrive,0.0016,,33.969061571680854,0.9597379700866288,0.08351295686767486,0.0
219,B-EPIC,HEVC class B,BasketballDrive,0.0032,,32.959943577201074,0.95022636759067,0.053329026181540805,0.0
220,B-EPIC,HEVC class B,BasketballDrive,0.0064,,31.616444821843128,0.9343471923274196,0.03605282828657927,0.0
221,B-EPIC,HEVC class B,BasketballDrive,0.0128,,30.207633800849234,0.9158046738116328,0.02652917490034046,0.0
222,Encoder-finetuned B-EPIC,HEVC class B,BasketballDrive,0.0001,,38.014972777593705,0.9864163781915392,0.8408005975541615,0.0
223,Encoder-finetuned B-EPIC,HEVC class B,BasketballDrive,0.0002,,36.78942889258976,0.9809109313147408,0.3903538627283914,0.0
224,Encoder-finetuned B-EPIC,HEVC class B,BasketballDrive,0.0004,,35.978339603969026,0.9760130501928784,0.2200695176919301,0.0
225,Encoder-finetuned B-EPIC,HEVC class B,BasketballDrive,0.0008,,35.176941462925505,0.970941865728015,0.13760462846784366,0.0
226,Encoder-finetuned B-EPIC,HEVC class B,BasketballDrive,0.0016,,34.29217883518764,0.9639386307625544,0.09235043096400444,0.0
227,Encoder-finetuned B-EPIC,HEVC class B,BasketballDrive,0.0032,,33.39265251159668,0.9557863161677406,0.06119417798306261,0.0
228,Encoder-finetuned B-EPIC,HEVC class B,BasketballDrive,0.0064,,32.115297499157144,0.9420619294756934,0.041586603437151225,0.0
229,Encoder-finetuned B-EPIC,HEVC class B,BasketballDrive,0.0128,,30.63373529343378,0.9240984945070176,0.029836548536661126,0.0
230,Encoder-finetuned SSF18,HEVC class B,BasketballDrive,0.0001,,38.26818582683266,0.9867634716148148,0.9753849063804764,0.0
231,Encoder-finetuned SSF18,HEVC class B,BasketballDrive,0.0002,,36.75337200964281,0.9806093241640194,0.4234840234596573,0.0
232,Encoder-finetuned SSF18,HEVC class B,BasketballDrive,0.0004,,35.94498943854235,0.9756462884520344,0.2455029571484663,0.0
233,Encoder-finetuned SSF18,HEVC class B,BasketballDrive,0.0008,,35.12169204072324,0.9702258474098708,0.1569557556670583,0.0
234,Encoder-finetuned SSF18,HEVC class B,BasketballDrive,0.0016,,34.283046996522096,0.9638609479287428,0.10742424392771578,0.0
235,Encoder-finetuned SSF18,HEVC class B,BasketballDrive,0.0032,,33.36102984765333,0.9553441280376412,0.07413613336707303,0.0
236,Encoder-finetuned SSF18,HEVC class B,BasketballDrive,0.0064,,32.20305266922819,0.9425969298728212,0.05208198146191901,0.0
237,Encoder-finetuned SSF18,HEVC class B,BasketballDrive,0.0128,,30.880544810951825,0.9250114360255396,0.03680508432095636,0.0
238,"H.264 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,0.0,361.2019990992241,1.0,5.162612922303606,0.0
239,"H.264 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,9.0,41.07347114729272,0.9909456691104256,1.9310648071141503,0.0
240,"H.264 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,12.0,38.9210377861524,0.9861840792520792,1.30274901585718,0.0
241,"H.264 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,15.0,36.831559581072476,0.979409485163089,0.7311435077376128,0.0
242,"H.264 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,18.0,35.25094795341354,0.9720743956442128,0.27336603798575604,0.0
243,"H.264 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,21.0,34.270285507930105,0.9662028175152227,0.1280596060964497,0.0
244,"H.264 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,24.0,33.25769494456901,0.9580938355651444,0.07989751977526482,0.0
245,"H.264 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,27.0,32.179291002668506,0.9473848109711668,0.05515110211675375,0.0
246,"H.264 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,30.0,31.029461936627282,0.9330778684682712,0.039391402380424274,0.0
247,"H.264 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,33.0,29.80613027411052,0.9135665650853141,0.02875430466228045,0.0
248,"H.264 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,36.0,28.51528624485769,0.8860799452501856,0.021361513084941133,0.0
249,"H.264 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,0.0,361.2019990992241,1.0,5.204911303935341,0.0
250,"H.264 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,9.0,41.79356665408374,0.9926569604588126,2.208617918484024,0.0
251,"H.264 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,12.0,39.581670298634855,0.9883696898490844,1.5638493306596577,0.0
252,"H.264 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,15.0,37.40168072648594,0.982234958165182,0.9818162363544584,0.0
253,"H.264 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,18.0,35.5278360670766,0.9738808612147728,0.4178789026884496,0.0
254,"H.264 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,21.0,34.352868493731386,0.9673662655605766,0.18690315356940368,0.0
255,"H.264 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,24.0,33.295329945506694,0.9598555307902262,0.10783661842980752,0.0
256,"H.264 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,27.0,32.20315063332572,0.9499556525738654,0.07257952459278981,0.0
257,"H.264 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,30.0,31.07182129034452,0.9369895893656564,0.05144579667824807,0.0
258,"H.264 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,33.0,29.90046509170073,0.9191921314079604,0.037825005852492995,0.0
259,"H.264 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,36.0,28.67831656727269,0.894268386140317,0.028562381410019218,0.0
260,"H.265 (HM, B-frames)",HEVC class B,BasketballDrive,,10.0,42.386968946907785,0.9904436259688494,1.9844280574653161,0.0
261,"H.265 (HM, B-frames)",HEVC class B,BasketballDrive,,14.0,39.71359395433935,0.9846925717627932,1.179493451368867,0.0
262,"H.265 (HM, B-frames)",HEVC class B,BasketballDrive,,18.0,37.287798485772726,0.9777755111515404,0.4530003804120152,0.0
263,"H.265 (HM, B-frames)",HEVC class B,BasketballDrive,,22.0,35.898637340473016,0.9727202539672396,0.16675527802419854,0.0
264,"H.265 (HM, B-frames)",HEVC class B,BasketballDrive,,26.0,34.75743471019231,0.9668890219962526,0.06869321542100974,0.0
265,"H.265 (HM, B-frames)",HEVC class B,BasketballDrive,,30.0,33.456503939248265,0.9574458235038256,0.0355492718267169,0.0
266,"H.265 (HM, B-frames)",HEVC class B,BasketballDrive,,34.0,32.08735004699005,0.9441970510635072,0.02052050220546561,0.0
267,"H.265 (HM, B-frames)",HEVC class B,BasketballDrive,,38.0,30.56986855795643,0.9245907503687693,0.012025740186294095,0.0
268,"H.265 (HM, B-frames)",HEVC class B,BasketballDrive,,42.0,28.999509013817374,0.897816734637567,0.007143452292944968,0.0
269,"H.265 (HM, B-frames)",HEVC class B,BasketballDrive,,46.0,27.820521707290432,0.8681654407830534,0.0051989000394273175,0.0
270,"H.265 (HM, low latency)",HEVC class B,BasketballDrive,,12.0,41.82116566498801,0.9893050592340632,1.8878804120154733,0.0
271,"H.265 (HM, low latency)",HEVC class B,BasketballDrive,,17.0,38.40603639469806,0.9808855122196936,0.8709713982528767,0.0
272,"H.265 (HM, low latency)",HEVC class B,BasketballDrive,,22.0,36.11247096164307,0.9728368945464404,0.2464040668662675,0.0
273,"H.265 (HM, low latency)",HEVC class B,BasketballDrive,,27.0,34.35073452939765,0.9631616019917104,0.08014082945220666,0.0
274,"H.265 (HM, low latency)",HEVC class B,BasketballDrive,,32.0,32.676292561293714,0.9489815302951607,0.03851768684852518,0.0
275,"H.265 (HM, low latency)",HEVC class B,BasketballDrive,,37.0,30.873471317425622,0.9268468059227614,0.02034301766836698,0.0
276,"H.265 (HM, low latency)",HEVC class B,BasketballDrive,,42.0,28.958389724454676,0.8934510285982828,0.010801845383307465,0.0
277,"H.265 (HM, low latency)",HEVC class B,BasketballDrive,,47.0,27.18976326266325,0.8476368168632903,0.006238988073236247,0.0
278,"H.265 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,0.0,45.35998361810977,0.9960940731261779,3.5043368971932853,0.0
279,"H.265 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,9.0,39.28065814670032,0.9859060444041878,1.3104024897735371,0.0
280,"H.265 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,12.0,37.61614578090168,0.980990695144364,0.7946248475271738,0.0
281,"H.265 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,15.0,36.208102200638244,0.975755911625312,0.3934679868657729,0.0
282,"H.265 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,18.0,35.145009665681876,0.9704764380664408,0.1733306689090971,0.0
283,"H.265 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,21.0,34.20911115091932,0.9644997902735026,0.09020770958083807,0.0
284,"H.265 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,24.0,33.209312995357216,0.956563406956648,0.056416565018111736,0.0
285,"H.265 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,27.0,32.11941068554637,0.9459507236937564,0.03777318049086993,0.0
286,"H.265 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,30.0,30.937090924731997,0.9304299698380416,0.025401473287992218,0.0
287,"H.265 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,33.0,29.71163183203979,0.9115472415726104,0.01689676203149241,0.0
288,"H.265 (ffmpeg, B-frames)",HEVC class B,BasketballDrive,,36.0,28.38634860549379,0.8860141659925084,0.011048805167442909,0.0
289,"H.265 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,0.0,48.15615830025547,0.9980977083632571,4.231854577881236,0.0
290,"H.265 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,9.0,41.03220583446765,0.9901724799188548,1.9327924629136608,0.0
291,"H.265 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,12.0,39.1040043936085,0.9856557966230396,1.3332201492077478,0.0
292,"H.265 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,15.0,37.27344249728214,0.9800021719789792,0.7781203873117911,0.0
293,"H.265 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,18.0,35.822520059235394,0.9741190134170288,0.3652807194253488,0.0
294,"H.265 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,21.0,34.74429441282835,0.9684820534464366,0.16690918317685552,0.0
295,"H.265 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,24.0,33.76725661035635,0.9621303532413856,0.09260540647100866,0.0
296,"H.265 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,27.0,32.73066547250762,0.9538782475713248,0.05823170788053481,0.0
297,"H.265 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,30.0,31.615667067795073,0.9427599103864795,0.03886879019738351,0.0
298,"H.265 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,33.0,30.43179500528752,0.9280021711737808,0.02609920590916917,0.0
299,"H.265 (ffmpeg, low latency)",HEVC class B,BasketballDrive,,36.0,29.139829413772418,0.9086727359575664,0.01736169636036583,0.0
300,InstA-B-EPIC,HEVC class B,BasketballDrive,0.0001,,38.82027976669952,0.988166427540922,0.9141691461315272,0.027101666651265368
301,InstA-B-EPIC,HEVC class B,BasketballDrive,0.0002,,37.53076870855457,0.9838574471587906,0.49410937996643395,0.030271041635864068
302,InstA-B-EPIC,HEVC class B,BasketballDrive,0.0004,,36.35365647184635,0.9775758482025056,0.2252501413477363,0.009404916055235208
303,InstA-B-EPIC,HEVC class B,BasketballDrive,0.0008,,35.57746665634795,0.9736277878641368,0.1510710392950708,0.017655067950518716
304,InstA-B-EPIC,HEVC class B,BasketballDrive,0.0016,,34.600306825009646,0.9665935710518659,0.09198950502663372,0.0008672835655848795
305,InstA-B-EPIC,HEVC class B,BasketballDrive,0.0032,,33.70081034677471,0.9591220396007606,0.06097616082799874,0.0007740085632169303
306,InstA-B-EPIC,HEVC class B,BasketballDrive,0.0064,,32.49599284326245,0.9467201429212878,0.04222679271740682,0.0008083144089906606
307,InstA-B-EPIC,HEVC class B,BasketballDrive,0.0128,,31.204231913218237,0.9324441677082084,0.030848824699533213,0.001230460568061408
308,InstA-SSF18,HEVC class B,BasketballDrive,0.0001,,39.222310323201256,0.9886990935502652,1.0309597728471025,0.003514003772932529
309,InstA-SSF18,HEVC class B,BasketballDrive,0.0002,,37.50029736328125,0.9837681908607484,0.4972067698762446,0.0017978071952160497
310,InstA-SSF18,HEVC class B,BasketballDrive,0.0004,,36.27639580915074,0.9771651354378568,0.2321843078119935,0.0010865947743787117
311,InstA-SSF18,HEVC class B,BasketballDrive,0.0008,,35.37274453735353,0.9714591426849364,0.14039845556291536,0.0007814612871334878
312,InstA-SSF18,HEVC class B,BasketballDrive,0.0016,,34.54325709085978,0.9655890803851054,0.09758361985041523,0.0006234584866724884
313,InstA-SSF18,HEVC class B,BasketballDrive,0.0032,,33.55987455173881,0.957199470011774,0.06685840725718083,0.0005154439024150771
314,InstA-SSF18,HEVC class B,BasketballDrive,0.0064,,32.388633728027344,0.945423221873666,0.047295690513217366,0.0004437968018919722
315,InstA-SSF18,HEVC class B,BasketballDrive,0.0128,,31.08923796693722,0.9290792870664312,0.03398072896131125,0.0003937845217647267
316,InstA-SSF5,HEVC class B,BasketballDrive,0.0001,,38.62606460571289,0.9878255624771118,0.967122369821101,0.003602993827160494
317,InstA-SSF5,HEVC class B,BasketballDrive,0.0002,,37.49771691894532,0.9837546186447144,0.4967909004472804,0.001797429108796296
318,InstA-SSF5,HEVC class B,BasketballDrive,0.0004,,36.19369036865234,0.9771514477729796,0.25573848841555324,0.001127995635609568
319,InstA-SSF5,HEVC class B,BasketballDrive,0.0008,,35.271526306152346,0.9713788361549376,0.15341402487439876,0.0007111790485146605
320,InstA-SSF5,HEVC class B,BasketballDrive,0.0016,,34.302529266357425,0.9639599461555479,0.10186278660238524,0.00047204565731095684
321,InstA-SSF5,HEVC class B,BasketballDrive,0.0032,,33.31975924682617,0.9551576752662658,0.07080589123095997,0.0003277403127411266
322,InstA-SSF5,HEVC class B,BasketballDrive,0.0064,,32.18360438537598,0.9432457675933836,0.04951726474389618,0.00024063429844232246
323,InstA-SSF5,HEVC class B,BasketballDrive,0.0128,,30.84722372436524,0.9259528269767762,0.03387650429859573,0.0001825917486496913
324,SSF18,HEVC class B,BasketballDrive,0.0001,,38.275933180026655,0.9869682853093404,1.036732522609103,0.0
325,SSF18,HEVC class B,BasketballDrive,0.0002,,37.089844001267494,0.9825784039354608,0.5849311023015696,0.0
326,SSF18,HEVC class B,BasketballDrive,0.0004,,36.06247176667173,0.9759547053696866,0.2889624454794116,0.0
327,SSF18,HEVC class B,BasketballDrive,0.0008,,35.1811636964718,0.9701867128560644,0.17610852369335406,0.0
328,SSF18,HEVC class B,BasketballDrive,0.0016,,34.25464059064488,0.9631643091847084,0.1137374710455632,0.0
329,SSF18,HEVC class B,BasketballDrive,0.0032,,33.32807088612083,0.9542922795175792,0.07770094841181834,0.0
330,SSF18,HEVC class B,BasketballDrive,0.0064,,32.21978897962743,0.9429716185895268,0.05514921545797296,0.0
331,SSF18,HEVC class B,BasketballDrive,0.0128,,30.892196872277175,0.9264568643655604,0.03894877682905793,0.0
332,SSF5,HEVC class B,BasketballDrive,0.0001,,37.569664823794795,0.9851745292098224,1.000301118442128,0.0
333,SSF5,HEVC class B,BasketballDrive,0.0004,,35.871547424864616,0.9764472296138008,0.3390736274364849,0.0
334,SSF5,HEVC class B,BasketballDrive,0.0008,,35.03440939166589,0.9705926697411223,0.2044234755797049,0.0
335,SSF5,HEVC class B,BasketballDrive,0.0128,,30.58802050744702,0.9222173897806042,0.0430191468914024,0.0
336,B-EPIC,HEVC class B,Cactus,0.0001,,36.69843344116211,0.9842341074943542,0.9911051435470579,0.0
337,B-EPIC,HEVC class B,Cactus,0.0002,,35.65461090087891,0.9781576118469238,0.526399998664856,0.0
338,B-EPIC,HEVC class B,Cactus,0.0004,,34.61551382446289,0.9706133666038512,0.24114025580883025,0.0
339,B-EPIC,HEVC class B,Cactus,0.0008,,33.490256256103514,0.9625098147392273,0.10944696074724196,0.0
340,B-EPIC,HEVC class B,Cactus,0.0016,,32.374304412841795,0.9538809866905212,0.060626294225454326,0.0
341,B-EPIC,HEVC class B,Cactus,0.0032,,31.25071063232421,0.94327774477005,0.03632883568108082,0.0
342,B-EPIC,HEVC class B,Cactus,0.0064,,29.850796417236328,0.925658567905426,0.02367041428387165,0.0
343,B-EPIC,HEVC class B,Cactus,0.0128,,28.552303894042968,0.9046748366355896,0.017339314371347427,0.0
344,Encoder-finetuned B-EPIC,HEVC class B,Cactus,0.0001,,36.74117587861561,0.9846752342723664,0.9623580787863052,0.0
345,Encoder-finetuned B-EPIC,HEVC class B,Cactus,0.0002,,35.72181265694754,0.979417234659195,0.5200888599668231,0.0
346,Encoder-finetuned B-EPIC,HEVC class B,Cactus,0.0004,,34.80499803452265,0.9726650757449014,0.27157663589432124,0.0
347,Encoder-finetuned B-EPIC,HEVC class B,Cactus,0.0008,,33.86823835827055,0.9657191875435056,0.14458060477461135,0.0
348,Encoder-finetuned B-EPIC,HEVC class B,Cactus,0.0016,,32.761521021525056,0.9574861526489258,0.07477055277143206,0.0
349,Encoder-finetuned B-EPIC,HEVC class B,Cactus,0.0032,,31.73858333769299,0.9487028774761018,0.046580035771642415,0.0
350,Encoder-finetuned B-EPIC,HEVC class B,Cactus,0.0064,,30.35904316675095,0.9333135372116452,0.02954700265434526,0.0
351,Encoder-finetuned B-EPIC,HEVC class B,Cactus,0.0128,,28.93595886230469,0.9130243020398277,0.02059387442256724,0.0
352,Encoder-finetuned SSF18,HEVC class B,Cactus,0.0001,,37.12477990722656,0.9859054212570192,1.1884844779968262,0.0
353,Encoder-finetuned SSF18,HEVC class B,Cactus,0.0002,,35.621013092041025,0.9782290163040162,0.5390273060798645,0.0
354,Encoder-finetuned SSF18,HEVC class B,Cactus,0.0004,,34.547688415527354,0.9700798597335816,0.26354209148883817,0.0
355,Encoder-finetuned SSF18,HEVC class B,Cactus,0.0008,,33.70998846435547,0.9640592374801636,0.15669733440876008,0.0
356,Encoder-finetuned SSF18,HEVC class B,Cactus,0.0016,,32.82212161254883,0.9578836560249328,0.10088152295351027,0.0
357,Encoder-finetuned SSF18,HEVC class B,Cactus,0.0032,,31.81382569885254,0.9489924974441528,0.06571622893214225,0.0
358,Encoder-finetuned SSF18,HEVC class B,Cactus,0.0064,,30.614125106811525,0.9360315680503846,0.04339330142736435,0.0
359,Encoder-finetuned SSF18,HEVC class B,Cactus,0.0128,,29.40656871032715,0.9183076453208924,0.030147572681307792,0.0
360,"H.264 (ffmpeg, B-frames)",HEVC class B,Cactus,,0.0,361.2019990992241,1.0,5.642925910493855,0.0
361,"H.264 (ffmpeg, B-frames)",HEVC class B,Cactus,,9.0,40.345837219826066,0.991843763589859,2.2927251466049565,0.0
362,"H.264 (ffmpeg, B-frames)",HEVC class B,Cactus,,12.0,37.77247171532129,0.9855542598962784,1.4286209876543146,0.0
363,"H.264 (ffmpeg, B-frames)",HEVC class B,Cactus,,15.0,35.679719845593354,0.9763941820859908,0.7198767206790119,0.0
364,"H.264 (ffmpeg, B-frames)",HEVC class B,Cactus,,18.0,34.32709852510138,0.967428018927574,0.27381005401234515,0.0
365,"H.264 (ffmpeg, B-frames)",HEVC class B,Cactus,,21.0,33.499681144398906,0.9613527637720108,0.1193887962962974,0.0
366,"H.264 (ffmpeg, B-frames)",HEVC class B,Cactus,,24.0,32.62295159600334,0.9551036859750748,0.06908674382716055,0.0
367,"H.264 (ffmpeg, B-frames)",HEVC class B,Cactus,,27.0,31.636862462429704,0.9466095579862596,0.04577259259259237,0.0
368,"H.264 (ffmpeg, B-frames)",HEVC class B,Cactus,,30.0,30.566619012391254,0.9347342388629912,0.03170106481481482,0.0
369,"H.264 (ffmpeg, B-frames)",HEVC class B,Cactus,,33.0,29.429628050919035,0.9179800297021866,0.022388734567901063,0.0
370,"H.264 (ffmpeg, B-frames)",HEVC class B,Cactus,,36.0,28.259517396479183,0.8952431900501251,0.016030879629629523,0.0
371,"H.264 (ffmpeg, low latency)",HEVC class B,Cactus,,0.0,361.2019990992241,1.0,5.704039737654357,0.0
372,"H.264 (ffmpeg, low latency)",HEVC class B,Cactus,,9.0,40.74883105731654,0.9931851810216904,2.589813888888873,0.0
373,"H.264 (ffmpeg, low latency)",HEVC class B,Cactus,,12.0,38.017736883752896,0.9874148613214492,1.6900392361111196,0.0
374,"H.264 (ffmpeg, low latency)",HEVC class B,Cactus,,15.0,35.74211173850005,0.9786147085428238,0.9249069753086469,0.0
375,"H.264 (ffmpeg, low latency)",HEVC class B,Cactus,,18.0,34.123663409091236,0.9686532430648804,0.4030175077160457,0.0
376,"H.264 (ffmpeg, low latency)",HEVC class B,Cactus,,21.0,33.056562964553564,0.960738248705864,0.18646184413580247,0.0
377,"H.264 (ffmpeg, low latency)",HEVC class B,Cactus,,24.0,32.094928636561,0.953278268456459,0.10842388117283973,0.0
378,"H.264 (ffmpeg, low latency)",HEVC class B,Cactus,,27.0,31.07281181403427,0.9439979749917984,0.07221008487654264,0.0
379,"H.264 (ffmpeg, low latency)",HEVC class B,Cactus,,30.0,29.98312436280169,0.9311895534992218,0.050581574074073835,0.0
380,"H.264 (ffmpeg, low latency)",HEVC class B,Cactus,,33.0,28.841746049759774,0.9132068551778794,0.03665705246913594,0.0
381,"H.264 (ffmpeg, low latency)",HEVC class B,Cactus,,36.0,27.658689202047253,0.8884945019483567,0.02737284722222237,0.0
382,"H.265 (HM, B-frames)",HEVC class B,Cactus,,10.0,41.989986915466815,0.9916433593034744,2.458248873456789,0.0
383,"H.265 (HM, B-frames)",HEVC class B,Cactus,,14.0,38.696410604033936,0.9839269446134568,1.4195799614197515,0.0
384,"H.265 (HM, B-frames)",HEVC class B,Cactus,,18.0,36.05714276194854,0.9739120349884032,0.5554315046296295,0.0
385,"H.265 (HM, B-frames)",HEVC class B,Cactus,,22.0,34.57048680106169,0.9658334119319916,0.1721311033950618,0.0
386,"H.265 (HM, B-frames)",HEVC class B,Cactus,,26.0,33.61390206105256,0.9601271995306015,0.06795280092592595,0.0
387,"H.265 (HM, B-frames)",HEVC class B,Cactus,,30.0,32.52381807723855,0.9519149433374404,0.035552145061728414,0.0
388,"H.265 (HM, B-frames)",HEVC class B,Cactus,,34.0,31.281144134318506,0.9397714229822158,0.0207263425925926,0.0
389,"H.265 (HM, B-frames)",HEVC class B,Cactus,,38.0,29.81910957575364,0.920024739265442,0.01203314814814815,0.0
390,"H.265 (HM, B-frames)",HEVC class B,Cactus,,42.0,28.327896318045184,0.8923023256063461,0.007045895061728394,0.0
391,"H.265 (HM, B-frames)",HEVC class B,Cactus,,46.0,26.99016551724753,0.8573544501066208,0.0045913271604938275,0.0
392,"H.265 (HM, low latency)",HEVC class B,Cactus,,12.0,41.23731305946186,0.9901895753145218,2.3897575694444417,0.0
393,"H.265 (HM, low latency)",HEVC class B,Cactus,,17.0,37.344322771274754,0.979374502301216,1.1153331790123475,0.0
394,"H.265 (HM, low latency)",HEVC class B,Cactus,,22.0,34.745681487173854,0.9671238573789596,0.2912698225308639,0.0
395,"H.265 (HM, low latency)",HEVC class B,Cactus,,27.0,33.18551115805542,0.9573626927137376,0.08817466820987649,0.0
396,"H.265 (HM, low latency)",HEVC class B,Cactus,,32.0,31.66859389659177,0.9446066538095474,0.04322010802469138,0.0
397,"H.265 (HM, low latency)",HEVC class B,Cactus,,37.0,29.908621502977795,0.9226615089178084,0.022332924382716085,0.0
398,"H.265 (HM, low latency)",HEVC class B,Cactus,,42.0,28.087800839956568,0.8884520380496979,0.011612662037037041,0.0
399,"H.265 (HM, low latency)",HEVC class B,Cactus,,47.0,26.191222450396317,0.8336880127191544,0.006101967592592592,0.0
400,"H.265 (ffmpeg, B-frames)",HEVC class B,Cactus,,0.0,44.88005203260239,0.99651220202446,3.9145845756172655,0.0
401,"H.265 (ffmpeg, B-frames)",HEVC class B,Cactus,,9.0,38.09111164326385,0.9844266933202744,1.4538848611111084,0.0
402,"H.265 (ffmpeg, B-frames)",HEVC class B,Cactus,,12.0,36.357712660935796,0.9776365091800692,0.8380282253086356,0.0
403,"H.265 (ffmpeg, B-frames)",HEVC class B,Cactus,,15.0,35.06336170520138,0.9706417949199676,0.4032242361111088,0.0
404,"H.265 (ffmpeg, B-frames)",HEVC class B,Cactus,,18.0,34.134685365718184,0.964695201396942,0.17816560185185384,0.0
405,"H.265 (ffmpeg, B-frames)",HEVC class B,Cactus,,21.0,33.310733101905186,0.9590236032009124,0.08671800154321065,0.0
406,"H.265 (ffmpeg, B-frames)",HEVC class B,Cactus,,24.0,32.401964161913774,0.9519395191669464,0.050114367283950544,0.0
407,"H.265 (ffmpeg, B-frames)",HEVC class B,Cactus,,27.0,31.3816549662394,0.9423142648935318,0.03246270061728395,0.0
408,"H.265 (ffmpeg, B-frames)",HEVC class B,Cactus,,30.0,30.25109123032526,0.9283789789676666,0.02160320987654338,0.0
409,"H.265 (ffmpeg, B-frames)",HEVC class B,Cactus,,33.0,29.088687096820998,0.9106859953403472,0.014227716049382638,0.0
410,"H.265 (ffmpeg, B-frames)",HEVC class B,Cactus,,36.0,27.863702812250136,0.8868614513874054,0.009195725308641968,0.0
411,"H.265 (ffmpeg, low latency)",HEVC class B,Cactus,,0.0,47.2516640451961,0.9981108083724975,4.750710733024742,0.0
412,"H.265 (ffmpeg, low latency)",HEVC class B,Cactus,,9.0,39.63821292273961,0.9895046828985214,2.1805672530864246,0.0
413,"H.265 (ffmpeg, low latency)",HEVC class B,Cactus,,12.0,37.524969800749844,0.9833470644950868,1.4334843518518414,0.0
414,"H.265 (ffmpeg, low latency)",HEVC class B,Cactus,,15.0,35.732032110607655,0.9757441576719283,0.8126819907407318,0.0
415,"H.265 (ffmpeg, low latency)",HEVC class B,Cactus,,18.0,34.33031499473071,0.9676618945598602,0.3769610725308616,0.0
416,"H.265 (ffmpeg, low latency)",HEVC class B,Cactus,,21.0,33.29850566456672,0.9605412280559541,0.16865068672839684,0.0
417,"H.265 (ffmpeg, low latency)",HEVC class B,Cactus,,24.0,32.380537582329396,0.9536070932149888,0.09254333333333226,0.0
418,"H.265 (ffmpeg, low latency)",HEVC class B,Cactus,,27.0,31.372959644149976,0.9448829926252366,0.05846492283950585,0.0
419,"H.265 (ffmpeg, low latency)",HEVC class B,Cactus,,30.0,30.279241744794913,0.9329134041070938,0.03894254629629639,0.0
420,"H.265 (ffmpeg, low latency)",HEVC class B,Cactus,,33.0,29.116581899516696,0.9167531753778456,0.02596814043209864,0.0
421,"H.265 (ffmpeg, low latency)",HEVC class B,Cactus,,36.0,27.87139094228103,0.8945221161842346,0.01714867283950627,0.0
422,InstA-B-EPIC,HEVC class B,Cactus,0.0001,,37.8870901184082,0.9881298193931579,1.0398631214570409,0.006358673804012346
423,InstA-B-EPIC,HEVC class B,Cactus,0.0002,,36.74542514038086,0.984095688343048,0.6486758948898316,0.0042045225694444435
424,InstA-B-EPIC,HEVC class B,Cactus,0.0004,,35.41652307128906,0.9764321465492248,0.31582988484665203,0.002389638310185185
425,InstA-B-EPIC,HEVC class B,Cactus,0.0008,,34.097384002685544,0.9667909712791444,0.1431710561685209,0.001891044560185185
426,InstA-B-EPIC,HEVC class B,Cactus,0.0016,,33.142905181884764,0.9597095131874084,0.07924372629168593,0.0010062701943479935
427,InstA-B-EPIC,HEVC class B,Cactus,0.0032,,32.205712600708004,0.9524634819030762,0.04982347587310237,0.0008385586058063273
428,InstA-B-EPIC,HEVC class B,Cactus,0.0064,,30.854022659301762,0.9393465552330016,0.031694102158303615,0.000631368091724537
429,InstA-B-EPIC,HEVC class B,Cactus,0.0128,,29.481888961791988,0.9213373160362244,0.022492116372563226,0.0005897120949074075
430,InstA-SSF18,HEVC class B,Cactus,0.0001,,38.61718582153321,0.9894469056129456,1.2733550561810718,0.005209891975308642
431,InstA-SSF18,HEVC class B,Cactus,0.0002,,36.82283447265625,0.9840273680686952,0.7176073473822041,0.0026329981674382717
432,InstA-SSF18,HEVC class B,Cactus,0.0004,,35.381035186767576,0.9761333274841308,0.3479387847060922,0.0015264975163966047
433,InstA-SSF18,HEVC class B,Cactus,0.0008,,34.11531295776367,0.9662340812683106,0.15732329295423295,0.0009797336154513886
434,InstA-SSF18,HEVC class B,Cactus,0.0016,,33.12182632446289,0.9593187160491944,0.0939732114350943,0.0007229281201774693
435,InstA-SSF18,HEVC class B,Cactus,0.0032,,32.053052947998054,0.9505369386672974,0.061573469519232524,0.0005630241488233025
436,InstA-SSF18,HEVC class B,Cactus,0.0064,,30.84361375427246,0.9378615908622742,0.04124193185910766,0.00046852614414544746
437,InstA-SSF18,HEVC class B,Cactus,0.0128,,29.604653549194328,0.9204360504150392,0.028693724700094743,0.0003997293354552469
438,InstA-SSF5,HEVC class B,Cactus,0.0001,,37.83024661254883,0.9883532948493956,1.14703252073547,0.00481655574845679
439,InstA-SSF5,HEVC class B,Cactus,0.0002,,36.81743060302736,0.9840367431640624,0.7183838695559089,0.002622639371141975
440,InstA-SSF5,HEVC class B,Cactus,0.0004,,35.354758850097646,0.9762179117202758,0.3772866620842027,0.0014663853925540125
441,InstA-SSF5,HEVC class B,Cactus,0.0008,,34.060793395996086,0.9666254844665528,0.17602725966895064,0.0008294153284143517
442,InstA-SSF5,HEVC class B,Cactus,0.0016,,32.92556329345703,0.9577767000198364,0.09791653066105313,0.0005373621961805556
443,InstA-SSF5,HEVC class B,Cactus,0.0032,,31.86755090332032,0.9490645518302916,0.06487473593832534,0.0003596273389274692
444,InstA-SSF5,HEVC class B,Cactus,0.0064,,30.727812927246088,0.9366474514007568,0.04429218528922692,0.0002564457043306326
445,InstA-SSF5,HEVC class B,Cactus,0.0128,,29.481997009277343,0.9193737258911132,0.02930700102593428,0.00018262800805362648
446,SSF18,HEVC class B,Cactus,0.0001,,37.037527099609385,0.9853058190345764,1.207875972222222,0.0
447,SSF18,HEVC class B,Cactus,0.0002,,35.688375244140616,0.9790187797546388,0.6374450077160493,0.0
448,SSF18,HEVC class B,Cactus,0.0004,,34.60248211669922,0.9702922835350036,0.298861149691358,0.0
449,SSF18,HEVC class B,Cactus,0.0008,,33.75233920288086,0.9642091336250304,0.17150338734567902,0.0
450,SSF18,HEVC class B,Cactus,0.0016,,32.82832632446289,0.9577256698608398,0.10632197530864196,0.0
451,SSF18,HEVC class B,Cactus,0.0032,,31.72481561279297,0.9474239592552184,0.06624735339506171,0.0
452,SSF18,HEVC class B,Cactus,0.0064,,30.590249252319328,0.9358052492141724,0.04484503858024692,0.0
453,SSF18,HEVC class B,Cactus,0.0128,,29.31085499572754,0.9166483926773072,0.030504976851851856,0.0
454,SSF5,HEVC class B,Cactus,0.0001,,36.296350524902344,0.9824020018577576,1.1007149537037035,0.0
455,SSF5,HEVC class B,Cactus,0.0004,,34.67757733154297,0.9726085290908814,0.39935372685185183,0.0
456,SSF5,HEVC class B,Cactus,0.0008,,33.567874725341795,0.9642743973731994,0.1854615432098765,0.0
457,SSF5,HEVC class B,Cactus,0.0128,,29.102214736938482,0.9144831838607788,0.03215933641975308,0.0
458,B-EPIC,HEVC class B,Kimono,0.0001,,39.93806953430176,0.9881122142076492,0.548034031689167,0.0
459,B-EPIC,HEVC class B,Kimono,0.0002,,38.68520069122315,0.9820779651403428,0.2462559700012207,0.0
460,B-EPIC,HEVC class B,Kimono,0.0004,,37.70488395690918,0.9767391949892044,0.13783111087977887,0.0
461,B-EPIC,HEVC class B,Kimono,0.0008,,36.682154655456536,0.9704018414020541,0.08187376894056797,0.0
462,B-EPIC,HEVC class B,Kimono,0.0016,,35.51766605377197,0.9615413665771484,0.0518182267434895,0.0
463,B-EPIC,HEVC class B,Kimono,0.0032,,34.354322052001955,0.950666192173958,0.033898834977298974,0.0
464,B-EPIC,HEVC class B,Kimono,0.0064,,33.008706378936765,0.9338489890098572,0.023651649802923204,0.0
465,B-EPIC,HEVC class B,Kimono,0.0128,,31.789461040496825,0.9145902067422866,0.017654603719711302,0.0
466,Encoder-finetuned B-EPIC,HEVC class B,Kimono,0.0001,,39.90589904785156,0.988370081782341,0.5171656876802444,0.0
467,Encoder-finetuned B-EPIC,HEVC class B,Kimono,0.0002,,38.7657772064209,0.9826943755149842,0.2566276535391808,0.0
468,Encoder-finetuned B-EPIC,HEVC class B,Kimono,0.0004,,37.97956886291504,0.9787088453769685,0.160093242675066,0.0
469,Encoder-finetuned B-EPIC,HEVC class B,Kimono,0.0008,,37.0992317199707,0.9735051244497299,0.09946621023118496,0.0
470,Encoder-finetuned B-EPIC,HEVC class B,Kimono,0.0016,,35.93917121887207,0.9653892189264296,0.0598181489855051,0.0
471,Encoder-finetuned B-EPIC,HEVC class B,Kimono,0.0032,,34.84725856781006,0.9563891112804412,0.03983245342969895,0.0
472,Encoder-finetuned B-EPIC,HEVC class B,Kimono,0.0064,,33.384412574768064,0.9398676246404648,0.026235107704997058,0.0
473,Encoder-finetuned B-EPIC,HEVC class B,Kimono,0.0128,,32.18537712097168,0.9227950781583786,0.01967087793163956,0.0
474,Encoder-finetuned SSF18,HEVC class B,Kimono,0.0001,,39.92174377441406,0.988443574309349,0.5622236430644989,0.0
475,Encoder-finetuned SSF18,HEVC class B,Kimono,0.0002,,38.7852954864502,0.9830672055482864,0.2875704556703568,0.0
476,Encoder-finetuned SSF18,HEVC class B,Kimono,0.0004,,37.84037342071533,0.9775811940431596,0.16856567785143853,0.0
477,Encoder-finetuned SSF18,HEVC class B,Kimono,0.0008,,36.94294357299805,0.9723575621843338,0.1100599266588688,0.0
478,Encoder-finetuned SSF18,HEVC class B,Kimono,0.0016,,35.957209777832034,0.9655894339084624,0.07372458446770906,0.0
479,Encoder-finetuned SSF18,HEVC class B,Kimono,0.0032,,34.85231323242188,0.9564363598823548,0.04906936679035425,0.0
480,Encoder-finetuned SSF18,HEVC class B,Kimono,0.0064,,33.686923599243165,0.9442677050828934,0.03398041864857078,0.0
481,Encoder-finetuned SSF18,HEVC class B,Kimono,0.0128,,32.4266526222229,0.9265592992305756,0.02378276353701949,0.0
482,"H.264 (ffmpeg, B-frames)",HEVC class B,Kimono,,0.0,361.2019990992212,1.0,4.625487927597754,0.0
483,"H.264 (ffmpeg, B-frames)",HEVC class B,Kimono,,9.0,43.534878927697804,0.9943784472843012,2.2072047003600805,0.0
484,"H.264 (ffmpeg, B-frames)",HEVC class B,Kimono,,12.0,41.127224940745506,0.990148379902045,1.397173321759262,0.0
485,"H.264 (ffmpeg, B-frames)",HEVC class B,Kimono,,15.0,39.13948724301769,0.983879594008128,0.7392057613168695,0.0
486,"H.264 (ffmpeg, B-frames)",HEVC class B,Kimono,,18.0,37.75447491393364,0.9771262963612874,0.3219968492798357,0.0
487,"H.264 (ffmpeg, B-frames)",HEVC class B,Kimono,,21.0,36.86942019977151,0.9720569625496864,0.1612166441615225,0.0
488,"H.264 (ffmpeg, B-frames)",HEVC class B,Kimono,,24.0,36.005827045285095,0.967052849382162,0.09980470357510286,0.0
489,"H.264 (ffmpeg, B-frames)",HEVC class B,Kimono,,27.0,35.05481276144975,0.960318853954474,0.06728568672839505,0.0
490,"H.264 (ffmpeg, B-frames)",HEVC class B,Kimono,,30.0,34.03832032247578,0.951309971511364,0.04673710776748954,0.0
491,"H.264 (ffmpeg, B-frames)",HEVC class B,Kimono,,33.0,32.94644506373364,0.9388272491594156,0.03287205825617274,0.0
492,"H.264 (ffmpeg, B-frames)",HEVC class B,Kimono,,36.0,31.767611616142673,0.9210532307624816,0.023371768904320942,0.0
493,"H.264 (ffmpeg, low latency)",HEVC class B,Kimono,,0.0,361.2019990992212,1.0,4.676420363940327,0.0
494,"H.264 (ffmpeg, low latency)",HEVC class B,Kimono,,9.0,44.40346062631976,0.9956621669232846,2.6031601080246793,0.0
495,"H.264 (ffmpeg, low latency)",HEVC class B,Kimono,,12.0,41.80867175671104,0.9920889504253864,1.7499039351851764,0.0
496,"H.264 (ffmpeg, low latency)",HEVC class B,Kimono,,15.0,39.567147232300954,0.9863683300713698,1.0106678079989708,0.0
497,"H.264 (ffmpeg, low latency)",HEVC class B,Kimono,,18.0,37.94620542499535,0.9792258406678837,0.4900805844907409,0.0
498,"H.264 (ffmpeg, low latency)",HEVC class B,Kimono,,21.0,36.85970777441249,0.9730592774848144,0.23653263245884695,0.0
499,"H.264 (ffmpeg, low latency)",HEVC class B,Kimono,,24.0,35.939691016033905,0.9675523919363817,0.1386337127057615,0.0
500,"H.264 (ffmpeg, low latency)",HEVC class B,Kimono,,27.0,34.96221206277641,0.960472177217404,0.0912715084876545,0.0
501,"H.264 (ffmpeg, low latency)",HEVC class B,Kimono,,30.0,33.934197500805766,0.951222204665343,0.06375469393004136,0.0
502,"H.264 (ffmpeg, low latency)",HEVC class B,Kimono,,33.0,32.832889459723766,0.9384352621932824,0.04556190522119333,0.0
503,"H.264 (ffmpeg, low latency)",HEVC class B,Kimono,,36.0,31.663007508382158,0.920630427946647,0.03311918081275707,0.0
504,"H.265 (HM, B-frames)",HEVC class B,Kimono,,10.0,42.248508086753546,0.9900799045960108,1.4104541538065831,0.0
505,"H.265 (HM, B-frames)",HEVC class B,Kimono,,14.0,39.617690893503216,0.9828518303732078,0.5562549029063786,0.0
506,"H.265 (HM, B-frames)",HEVC class B,Kimono,,18.0,38.206564617796076,0.9767365910112856,0.2022552726337448,0.0
507,"H.265 (HM, B-frames)",HEVC class B,Kimono,,22.0,37.207461042456366,0.9718437475462754,0.092678337191358,0.0
508,"H.265 (HM, B-frames)",HEVC class B,Kimono,,26.0,35.99667454487288,0.9646764444808166,0.04803268068415635,0.0
509,"H.265 (HM, B-frames)",HEVC class B,Kimono,,30.0,34.57380670193104,0.9534523685773214,0.02627678112139915,0.0
510,"H.265 (HM, B-frames)",HEVC class B,Kimono,,34.0,33.13459464062746,0.9377431688209374,0.014966370884773659,0.0
511,"H.265 (HM, B-frames)",HEVC class B,Kimono,,38.0,31.596346476936088,0.9143675352136296,0.008432725694444447,0.0
512,"H.265 (HM, B-frames)",HEVC class B,Kimono,,42.0,30.09120592539278,0.8826613895595073,0.004759275334362139,0.0
513,"H.265 (HM, B-frames)",HEVC class B,Kimono,,46.0,28.884906846210388,0.8476886520783107,0.0030669688786008216,0.0
514,"H.265 (HM, low latency)",HEVC class B,Kimono,,12.0,41.579289928155006,0.988678636898597,1.2855372460133745,0.0
515,"H.265 (HM, low latency)",HEVC class B,Kimono,,17.0,38.74917074019973,0.9796407908201218,0.3965440779320987,0.0
516,"H.265 (HM, low latency)",HEVC class B,Kimono,,22.0,37.18505357899542,0.9719462484121324,0.13167356288580245,0.0
517,"H.265 (HM, low latency)",HEVC class B,Kimono,,27.0,35.429337677231715,0.9607338356475036,0.05972505144032918,0.0
518,"H.265 (HM, low latency)",HEVC class B,Kimono,,32.0,33.65626018711033,0.9445063253243764,0.030629436728395038,0.0
519,"H.265 (HM, low latency)",HEVC class B,Kimono,,37.0,31.8093784952418,0.9191612154245375,0.01585286458333333,0.0
520,"H.265 (HM, low latency)",HEVC class B,Kimono,,42.0,29.966074860363182,0.8810867793858052,0.007940907921810694,0.0
521,"H.265 (HM, low latency)",HEVC class B,Kimono,,47.0,28.247717280472838,0.8302510291337967,0.004040461033950615,0.0
522,"H.265 (ffmpeg, B-frames)",HEVC class B,Kimono,,0.0,48.060986397273645,0.9975555802385012,3.7233157471707754,0.0
523,"H.265 (ffmpeg, B-frames)",HEVC class B,Kimono,,9.0,41.37362956592404,0.9892863589028518,1.3768903677983533,0.0
524,"H.265 (ffmpeg, B-frames)",HEVC class B,Kimono,,12.0,39.75835212327565,0.9845848388969898,0.8112397762345704,0.0
525,"H.265 (ffmpeg, B-frames)",HEVC class B,Kimono,,15.0,38.51668480973691,0.9796014641722044,0.4169794399434172,0.0
526,"H.265 (ffmpeg, B-frames)",HEVC class B,Kimono,,18.0,37.550854579210565,0.9748044431209564,0.20090735918209834,0.0
527,"H.265 (ffmpeg, B-frames)",HEVC class B,Kimono,,21.0,36.6607760649416,0.9698265631993612,0.10852684542181043,0.0
528,"H.265 (ffmpeg, B-frames)",HEVC class B,Kimono,,24.0,35.718636466774925,0.9638373871644338,0.06781447723765413,0.0
529,"H.265 (ffmpeg, B-frames)",HEVC class B,Kimono,,27.0,34.703073875365185,0.9559503120680649,0.04505843299897107,0.0
530,"H.265 (ffmpeg, B-frames)",HEVC class B,Kimono,,30.0,33.6146219914982,0.9456018288930256,0.030267730838477294,0.0
531,"H.265 (ffmpeg, B-frames)",HEVC class B,Kimono,,33.0,32.452414666418285,0.9311338347693284,0.02011500128600828,0.0
532,"H.265 (ffmpeg, B-frames)",HEVC class B,Kimono,,36.0,31.27988909471147,0.9128018364310264,0.013076613940329142,0.0
533,"H.265 (ffmpeg, low latency)",HEVC class B,Kimono,,0.0,51.802331356622496,0.9990944604078928,4.623317708333363,0.0
534,"H.265 (ffmpeg, low latency)",HEVC class B,Kimono,,9.0,43.251423144701135,0.993391018609206,2.1681450135030804,0.0
535,"H.265 (ffmpeg, low latency)",HEVC class B,Kimono,,12.0,41.192485028793136,0.9894212757547696,1.4396664898405336,0.0
536,"H.265 (ffmpeg, low latency)",HEVC class B,Kimono,,15.0,39.45350241103085,0.9841977223753928,0.8423644065072065,0.0
537,"H.265 (ffmpeg, low latency)",HEVC class B,Kimono,,18.0,38.0927798861234,0.978408244997263,0.4254610178755158,0.0
538,"H.265 (ffmpeg, low latency)",HEVC class B,Kimono,,21.0,37.01030872070715,0.972623607267936,0.20357788387345715,0.0
539,"H.265 (ffmpeg, low latency)",HEVC class B,Kimono,,24.0,36.026908899004674,0.9665338022013504,0.11136648019547377,0.0
540,"H.265 (ffmpeg, low latency)",HEVC class B,Kimono,,27.0,35.040117275013316,0.9595481033126512,0.07075686406892988,0.0
541,"H.265 (ffmpeg, low latency)",HEVC class B,Kimono,,30.0,33.978399886818835,0.9503873502214748,0.0471820183899178,0.0
542,"H.265 (ffmpeg, low latency)",HEVC class B,Kimono,,33.0,32.85877739839769,0.9380638276537259,0.031852446630658435,0.0
543,"H.265 (ffmpeg, low latency)",HEVC class B,Kimono,,36.0,31.704091213371026,0.9218555562198162,0.021235853909464898,0.0
544,InstA-B-EPIC,HEVC class B,Kimono,0.0001,,40.57323799133301,0.9900320887565612,0.6078160366349751,0.02779821325231481
545,InstA-B-EPIC,HEVC class B,Kimono,0.0002,,39.07493114471436,0.9843411058187485,0.2765875902305905,0.002893818168483153
546,InstA-B-EPIC,HEVC class B,Kimono,0.0004,,38.16425685882568,0.9791731238365172,0.15837694423121434,0.002245840567129629
547,InstA-B-EPIC,HEVC class B,Kimono,0.0008,,37.489525413513185,0.9754806607961656,0.10254871617226936,0.0046317103507587465
548,InstA-B-EPIC,HEVC class B,Kimono,0.0016,,36.49305858612061,0.9691047251224518,0.06391424426166609,0.0012652285226578575
549,InstA-B-EPIC,HEVC class B,Kimono,0.0032,,35.37662029266357,0.9606700479984284,0.041827877590179814,0.0011496043264130015
550,InstA-B-EPIC,HEVC class B,Kimono,0.0064,,34.005707550048825,0.946940878033638,0.028779096028595057,0.001149818702980324
551,InstA-B-EPIC,HEVC class B,Kimono,0.0128,,32.8081033706665,0.9317820817232132,0.021423119354947114,0.0010860294294945986
552,InstA-SSF18,HEVC class B,Kimono,0.0001,,40.645242118835455,0.9901667088270188,0.6136765202303482,0.002624811368714635
553,InstA-SSF18,HEVC class B,Kimono,0.0002,,39.24952640533447,0.9850620478391648,0.2998226173206121,0.001688857718259709
554,InstA-SSF18,HEVC class B,Kimono,0.0004,,38.24650497436525,0.9796949207782746,0.1710841837284987,0.0012577219519595553
555,InstA-SSF18,HEVC class B,Kimono,0.0008,,37.3014196395874,0.97435864508152,0.10615267475807864,0.0009981447698648085
556,InstA-SSF18,HEVC class B,Kimono,0.0016,,36.287481498718265,0.9678017735481262,0.0705567680858229,0.0008686365826139724
557,InstA-SSF18,HEVC class B,Kimono,0.0032,,35.15827198028565,0.9588258445262908,0.047496842411381225,0.0007791911937572338
558,InstA-SSF18,HEVC class B,Kimono,0.0064,,34.00704689025879,0.947653391957283,0.03404814857859241,0.0007272217675982187
559,InstA-SSF18,HEVC class B,Kimono,0.0128,,32.71639404296875,0.9303897470235823,0.02441203688860798,0.000696551413202482
560,InstA-SSF5,HEVC class B,Kimono,0.0001,,40.69700260162354,0.9902403593063356,0.6488711646226207,0.00258189310458462
561,InstA-SSF5,HEVC class B,Kimono,0.0002,,39.248235130310064,0.9850750595331192,0.2997890580818977,0.0016899779519917054
562,InstA-SSF5,HEVC class B,Kimono,0.0004,,38.25491580963135,0.97989342212677,0.18239328148151626,0.0008879712893639083
563,InstA-SSF5,HEVC class B,Kimono,0.0008,,37.273005104064936,0.9740957289934158,0.112773033963616,0.0005871831948865097
564,InstA-SSF5,HEVC class B,Kimono,0.0016,,36.15802135467529,0.966985848546028,0.07284856532195222,0.0004229122522927115
565,InstA-SSF5,HEVC class B,Kimono,0.0032,,35.06132564544678,0.958380538225174,0.04956345969371099,0.00032492241251125254
566,InstA-SSF5,HEVC class B,Kimono,0.0064,,33.821625328063966,0.9455793052911758,0.034015315692887134,0.00026376292538741
567,InstA-SSF5,HEVC class B,Kimono,0.0128,,32.64623384475708,0.9300872415304184,0.02394354835522089,0.00022756210766702032
568,SSF18,HEVC class B,Kimono,0.0001,,40.16384258270264,0.9885820180177688,0.6489550379372427,0.0
569,SSF18,HEVC class B,Kimono,0.0002,,39.054577827453606,0.9841493248939516,0.3498191550925925,0.0
570,SSF18,HEVC class B,Kimono,0.0004,,37.98203811645508,0.9782344311475754,0.1847697241512346,0.0
571,SSF18,HEVC class B,Kimono,0.0008,,37.023379707336424,0.9727686703205108,0.11662229938271605,0.0
572,SSF18,HEVC class B,Kimono,0.0016,,35.91461563110352,0.9650447428226472,0.07406910686728395,0.0
573,SSF18,HEVC class B,Kimono,0.0032,,34.86265811920166,0.9561745941638946,0.050618473508230455,0.0
574,SSF18,HEVC class B,Kimono,0.0064,,33.6450382232666,0.9435282886028292,0.034501784336419754,0.0
575,SSF18,HEVC class B,Kimono,0.0128,,32.3413290977478,0.9245350152254104,0.02384640239197532,0.0
576,SSF5,HEVC class B,Kimono,0.0001,,39.81862850189209,0.987515053153038,0.6662453703703703,0.0
577,SSF5,HEVC class B,Kimono,0.0004,,37.94804439544678,0.978788849711418,0.21159284979423867,0.0
578,SSF5,HEVC class B,Kimono,0.0008,,36.9821662902832,0.9730770856142044,0.1289560506687243,0.0
579,SSF5,HEVC class B,Kimono,0.0128,,32.29601821899414,0.9250105172395706,0.025489213605967075,0.0
580,B-EPIC,HEVC class B,ParkScene,0.0001,,37.972929573059076,0.9881543129682541,0.8137674123048783,0.0
581,B-EPIC,HEVC class B,ParkScene,0.0002,,36.694972419738775,0.9817534506320952,0.45092619955539703,0.0
582,B-EPIC,HEVC class B,ParkScene,0.0004,,35.368588066101076,0.9744181841611862,0.24527864754199985,0.0
583,B-EPIC,HEVC class B,ParkScene,0.0008,,33.820343017578125,0.9641550451517104,0.12433505542576312,0.0
584,B-EPIC,HEVC class B,ParkScene,0.0016,,32.19882087707519,0.949102908372879,0.06302495151758195,0.0
585,B-EPIC,HEVC class B,ParkScene,0.0032,,30.77828750610352,0.9303703486919404,0.0353308473713696,0.0
586,B-EPIC,HEVC class B,ParkScene,0.0064,,29.32706413269043,0.9021173536777496,0.021919235400855545,0.0
587,B-EPIC,HEVC class B,ParkScene,0.0128,,28.11614637374878,0.8725858002901077,0.015884527331218125,0.0
588,Encoder-finetuned B-EPIC,HEVC class B,ParkScene,0.0001,,38.07314319610596,0.9887311726808548,0.8229542225599289,0.0
589,Encoder-finetuned B-EPIC,HEVC class B,ParkScene,0.0002,,36.93269329071045,0.9835541397333144,0.4899571597576141,0.0
590,Encoder-finetuned B-EPIC,HEVC class B,ParkScene,0.0004,,35.876616477966316,0.9777351677417756,0.30305221006274224,0.0
591,Encoder-finetuned B-EPIC,HEVC class B,ParkScene,0.0008,,34.644650077819826,0.9709785640239716,0.1862030044198036,0.0
592,Encoder-finetuned B-EPIC,HEVC class B,ParkScene,0.0016,,33.22965698242187,0.9604373216629029,0.10172576382756232,0.0
593,Encoder-finetuned B-EPIC,HEVC class B,ParkScene,0.0032,,31.774922466278078,0.9458925813436508,0.055814016796648505,0.0
594,Encoder-finetuned B-EPIC,HEVC class B,ParkScene,0.0064,,29.78051166534424,0.9137740761041642,0.026312131620943542,0.0
595,Encoder-finetuned B-EPIC,HEVC class B,ParkScene,0.0128,,28.526650619506835,0.8866985201835632,0.018985166493803263,0.0
596,Encoder-finetuned SSF18,HEVC class B,ParkScene,0.0001,,38.266980934143064,0.9890675961971284,0.9221969276666642,0.0
597,Encoder-finetuned SSF18,HEVC class B,ParkScene,0.0002,,36.943999290466316,0.9826978743076324,0.53366729170084,0.0
598,Encoder-finetuned SSF18,HEVC class B,ParkScene,0.0004,,35.541824913024904,0.9754767686128616,0.3124622069299221,0.0
599,Encoder-finetuned SSF18,HEVC class B,ParkScene,0.0008,,34.32719478607178,0.9683078557252884,0.1968414954841137,0.0
600,Encoder-finetuned SSF18,HEVC class B,ParkScene,0.0016,,32.98253879547119,0.9583802968263626,0.12013005688786507,0.0
601,Encoder-finetuned SSF18,HEVC class B,ParkScene,0.0032,,31.735066032409676,0.945186761021614,0.0743768634274602,0.0
602,Encoder-finetuned SSF18,HEVC class B,ParkScene,0.0064,,30.487163829803468,0.9279903471469879,0.04731454588472843,0.0
603,Encoder-finetuned SSF18,HEVC class B,ParkScene,0.0128,,29.26394510269165,0.9038530588150024,0.0307580491527915,0.0
604,"H.264 (ffmpeg, B-frames)",HEVC class B,ParkScene,,0.0,361.2019990992212,1.0,4.8023274659208015,0.0
605,"H.264 (ffmpeg, B-frames)",HEVC class B,ParkScene,,9.0,42.81493032052928,0.994705240180095,2.2038764789094745,0.0
606,"H.264 (ffmpeg, B-frames)",HEVC class B,ParkScene,,12.0,40.332657820992495,0.9908022704223792,1.3981577289094602,0.0
607,"H.264 (ffmpeg, B-frames)",HEVC class B,ParkScene,,15.0,38.28652219818771,0.9852952467898528,0.7910498328189328,0.0
608,"H.264 (ffmpeg, B-frames)",HEVC class B,ParkScene,,18.0,36.621717201139475,0.9784783537189166,0.3841361239711926,0.0
609,"H.264 (ffmpeg, B-frames)",HEVC class B,ParkScene,,21.0,35.28670397288197,0.972106283903122,0.19419084362139924,0.0
610,"H.264 (ffmpeg, B-frames)",HEVC class B,ParkScene,,24.0,33.98782288619626,0.9649805242816608,0.11424295910493848,0.0
611,"H.264 (ffmpeg, B-frames)",HEVC class B,ParkScene,,27.0,32.689899307366574,0.9553955219686032,0.07202721514917698,0.0
612,"H.264 (ffmpeg, B-frames)",HEVC class B,ParkScene,,30.0,31.43308377637141,0.942555815478166,0.04715457818930039,0.0
613,"H.264 (ffmpeg, B-frames)",HEVC class B,ParkScene,,33.0,30.21971065337129,0.925854458163182,0.0316459940843623,0.0
614,"H.264 (ffmpeg, B-frames)",HEVC class B,ParkScene,,36.0,29.006201778683252,0.9023832639058432,0.02164673353909477,0.0
615,"H.264 (ffmpeg, low latency)",HEVC class B,ParkScene,,0.0,361.2019990992212,1.0,4.904670974794253,0.0
616,"H.264 (ffmpeg, low latency)",HEVC class B,ParkScene,,9.0,43.27291777653219,0.9955676744381586,2.5464233378343577,0.0
617,"H.264 (ffmpeg, low latency)",HEVC class B,ParkScene,,12.0,40.59526981680275,0.9920011113087336,1.7126235210905454,0.0
618,"H.264 (ffmpeg, low latency)",HEVC class B,ParkScene,,15.0,38.24634104228449,0.9864739882449308,1.0310266846707858,0.0
619,"H.264 (ffmpeg, low latency)",HEVC class B,ParkScene,,18.0,36.309354524642075,0.9787533660729726,0.5548057002314822,0.0
620,"H.264 (ffmpeg, low latency)",HEVC class B,ParkScene,,21.0,34.769337456740516,0.9703599919875464,0.28738626864711914,0.0
621,"H.264 (ffmpeg, low latency)",HEVC class B,ParkScene,,24.0,33.42198302092017,0.9616495867570242,0.16867176247427998,0.0
622,"H.264 (ffmpeg, low latency)",HEVC class B,ParkScene,,27.0,32.153086049457976,0.951006152232488,0.1063111979166669,0.0
623,"H.264 (ffmpeg, low latency)",HEVC class B,ParkScene,,30.0,30.968865428605127,0.9377055923144024,0.07000585133744862,0.0
624,"H.264 (ffmpeg, low latency)",HEVC class B,ParkScene,,33.0,29.808201298321524,0.9199746067325274,0.04734722222222247,0.0
625,"H.264 (ffmpeg, low latency)",HEVC class B,ParkScene,,36.0,28.669064200334073,0.8958430337409179,0.032662197788065936,0.0
626,"H.265 (HM, B-frames)",HEVC class B,ParkScene,,10.0,42.06181053597257,0.9914222307503224,1.5999287229938275,0.0
627,"H.265 (HM, B-frames)",HEVC class B,ParkScene,,14.0,39.20998754062151,0.9846813045442104,0.7142637120627576,0.0
628,"H.265 (HM, B-frames)",HEVC class B,ParkScene,,18.0,37.44220176032465,0.9787193909287452,0.2950686406893005,0.0
629,"H.265 (HM, B-frames)",HEVC class B,ParkScene,,22.0,36.00259073421406,0.9734577109416326,0.14252105838477375,0.0
630,"H.265 (HM, B-frames)",HEVC class B,ParkScene,,26.0,34.386393875826656,0.9652209090689818,0.07156685635288068,0.0
631,"H.265 (HM, B-frames)",HEVC class B,ParkScene,,30.0,32.65703090835443,0.9519995525479316,0.037695392875514384,0.0
632,"H.265 (HM, B-frames)",HEVC class B,ParkScene,,34.0,31.05936680407873,0.9342599193255108,0.02062675218621399,0.0
633,"H.265 (HM, B-frames)",HEVC class B,ParkScene,,38.0,29.46564080302696,0.9083208300173282,0.01101340663580247,0.0
634,"H.265 (HM, B-frames)",HEVC class B,ParkScene,,42.0,28.007906790396618,0.8735272283355395,0.005839940200617285,0.0
635,"H.265 (HM, B-frames)",HEVC class B,ParkScene,,46.0,26.741707268176995,0.8288236004610856,0.0032839184670781915,0.0
636,"H.265 (HM, low latency)",HEVC class B,ParkScene,,12.0,41.322486784577926,0.9900653856496016,1.6054619984567902,0.0
637,"H.265 (HM, low latency)",HEVC class B,ParkScene,,17.0,37.978740959086544,0.9808177565534908,0.6080471643518517,0.0
638,"H.265 (HM, low latency)",HEVC class B,ParkScene,,22.0,35.780139169306835,0.9720023604730764,0.23232003922325106,0.0
639,"H.265 (HM, low latency)",HEVC class B,ParkScene,,27.0,33.451095686842315,0.9579667396843432,0.09984444122942383,0.0
640,"H.265 (HM, low latency)",HEVC class B,ParkScene,,32.0,31.37226539081353,0.9375438764691352,0.047122106481481435,0.0
641,"H.265 (HM, low latency)",HEVC class B,ParkScene,,37.0,29.380255608644443,0.9059436259170374,0.021929012345679018,0.0
642,"H.265 (HM, low latency)",HEVC class B,ParkScene,,42.0,27.59402636318501,0.8600661123792329,0.009798466435185182,0.0
643,"H.265 (HM, low latency)",HEVC class B,ParkScene,,47.0,25.93260051388986,0.7934084477523963,0.004252588091563784,0.0
644,"H.265 (ffmpeg, B-frames)",HEVC class B,ParkScene,,0.0,47.67441759749642,0.9978779837489128,3.767850919495905,0.0
645,"H.265 (ffmpeg, B-frames)",HEVC class B,ParkScene,,9.0,40.72260328534866,0.9903687300781407,1.4207031571502082,0.0
646,"H.265 (ffmpeg, B-frames)",HEVC class B,ParkScene,,12.0,39.02691300494171,0.9861627178887526,0.8701867605452663,0.0
647,"H.265 (ffmpeg, B-frames)",HEVC class B,ParkScene,,15.0,37.61966508908929,0.981526734183232,0.4942164191100849,0.0
648,"H.265 (ffmpeg, B-frames)",HEVC class B,ParkScene,,18.0,36.366406549258585,0.9764508468409381,0.2693281250000009,0.0
649,"H.265 (ffmpeg, B-frames)",HEVC class B,ParkScene,,21.0,35.12158030542665,0.9704488339523476,0.15048199588477412,0.0
650,"H.265 (ffmpeg, B-frames)",HEVC class B,ParkScene,,24.0,33.827819544972364,0.9627165285249552,0.08945298032407446,0.0
651,"H.265 (ffmpeg, B-frames)",HEVC class B,ParkScene,,27.0,32.495509759288936,0.9520174366732438,0.05507203253600844,0.0
652,"H.265 (ffmpeg, B-frames)",HEVC class B,ParkScene,,30.0,31.22259241372408,0.9385219410061836,0.034340502829218314,0.0
653,"H.265 (ffmpeg, B-frames)",HEVC class B,ParkScene,,33.0,29.92603903477297,0.9195497550070286,0.0211996527777778,0.0
654,"H.265 (ffmpeg, B-frames)",HEVC class B,ParkScene,,36.0,28.720293025538982,0.8963540636003018,0.013068576388888831,0.0
655,"H.265 (ffmpeg, low latency)",HEVC class B,ParkScene,,0.0,50.36420648007969,0.999016014734904,4.643131735468133,0.0
656,"H.265 (ffmpeg, low latency)",HEVC class B,ParkScene,,9.0,42.22829537668767,0.9935523360967636,2.174274176954729,0.0
657,"H.265 (ffmpeg, low latency)",HEVC class B,ParkScene,,12.0,40.06157138751534,0.989665805051724,1.47828030156893,0.0
658,"H.265 (ffmpeg, low latency)",HEVC class B,ParkScene,,15.0,38.13349260229143,0.9843186999360721,0.9189529803240712,0.0
659,"H.265 (ffmpeg, low latency)",HEVC class B,ParkScene,,18.0,36.47152079182683,0.9777422681450844,0.5213872170781882,0.0
660,"H.265 (ffmpeg, low latency)",HEVC class B,ParkScene,,21.0,35.027641003780545,0.970317085335652,0.2814486400462977,0.0
661,"H.265 (ffmpeg, low latency)",HEVC class B,ParkScene,,24.0,33.69128479053773,0.9617525766293208,0.15976085069444446,0.0
662,"H.265 (ffmpeg, low latency)",HEVC class B,ParkScene,,27.0,32.40640318218025,0.9511701308190824,0.09681061921296316,0.0
663,"H.265 (ffmpeg, low latency)",HEVC class B,ParkScene,,30.0,31.16212496941751,0.9381783535083136,0.060376671810699375,0.0
664,"H.265 (ffmpeg, low latency)",HEVC class B,ParkScene,,33.0,29.94403394396172,0.9206997382144132,0.03798566100823034,0.0
665,"H.265 (ffmpeg, low latency)",HEVC class B,ParkScene,,36.0,28.796646132574445,0.8992093851168951,0.023617541152263284,0.0
666,InstA-B-EPIC,HEVC class B,ParkScene,0.0001,,39.35065841674805,0.9910030573606492,0.8760813486782121,0.005920747733410493
667,InstA-B-EPIC,HEVC class B,ParkScene,0.0002,,37.95426540374756,0.986299580335617,0.5299194911289118,0.003866909953301826
668,InstA-B-EPIC,HEVC class B,ParkScene,0.0004,,36.590533256530755,0.9804105997085572,0.3051192247351256,0.002736846798241384
669,InstA-B-EPIC,HEVC class B,ParkScene,0.0008,,35.14096031188965,0.9736717075109482,0.16683181810231856,0.0029918039580922066
670,InstA-B-EPIC,HEVC class B,ParkScene,0.0016,,33.89621715545654,0.9662471026182174,0.10742162146201596,0.0015625995902858153
671,InstA-B-EPIC,HEVC class B,ParkScene,0.0032,,32.61604423522949,0.9557376593351364,0.06746777315624825,0.0014033313641332304
672,InstA-B-EPIC,HEVC class B,ParkScene,0.0064,,30.84180355072021,0.9317816644906998,0.03744697146637388,0.0012595229914158952
673,InstA-B-EPIC,HEVC class B,ParkScene,0.0128,,28.989168167114247,0.8980100721120834,0.02085243760040145,0.0010837183822820216
674,InstA-SSF18,HEVC class B,ParkScene,0.0001,,39.56988887786865,0.9911687433719636,0.976351136398904,0.004581752447434414
675,InstA-SSF18,HEVC class B,ParkScene,0.0002,,37.85929832458496,0.9858883529901504,0.5575981146151147,0.002751288017618313
676,InstA-SSF18,HEVC class B,ParkScene,0.0004,,36.29853229522705,0.9789704501628876,0.3251131203304593,0.0018470652387956527
677,InstA-SSF18,HEVC class B,ParkScene,0.0008,,34.9865442276001,0.9721852362155914,0.20308314038058856,0.0013078394760320214
678,InstA-SSF18,HEVC class B,ParkScene,0.0016,,33.45088214874268,0.9622011035680772,0.11923881925532112,0.0010685503924334492
679,InstA-SSF18,HEVC class B,ParkScene,0.0032,,32.192021369934075,0.95008864402771,0.07668417376666156,0.0008867164894386572
680,InstA-SSF18,HEVC class B,ParkScene,0.0064,,30.758565139770518,0.9319349825382232,0.047776325177784566,0.0007677859710567772
681,InstA-SSF18,HEVC class B,ParkScene,0.0128,,29.47042551040649,0.9079971045255659,0.0314207697764591,0.000711923669885706
682,InstA-SSF5,HEVC class B,ParkScene,0.0001,,39.12308101654053,0.9908842474222184,0.968318537668436,0.0044210586861818425
683,InstA-SSF5,HEVC class B,ParkScene,0.0002,,37.84647216796875,0.985877564549446,0.5556906084962834,0.002748631606867284
684,InstA-SSF5,HEVC class B,ParkScene,0.0004,,36.38924579620361,0.9798406302928924,0.3567412365851579,0.0014848158094618055
685,InstA-SSF5,HEVC class B,ParkScene,0.0008,,34.850349044799806,0.9716015875339508,0.21138019933156027,0.0009602386097849152
686,InstA-SSF5,HEVC class B,ParkScene,0.0016,,33.33281211853027,0.961564376950264,0.12488897530973694,0.0006146733790268132
687,InstA-SSF5,HEVC class B,ParkScene,0.0032,,32.056659412384036,0.9492883533239364,0.07916747494189091,0.00043078001045886383
688,InstA-SSF5,HEVC class B,ParkScene,0.0064,,30.718647766113282,0.9313556402921676,0.0495984146786938,0.00031866376586411714
689,InstA-SSF5,HEVC class B,ParkScene,0.0128,,29.41001214981079,0.90750550031662,0.03084607920605582,0.00024401500686205963
690,SSF18,HEVC class B,ParkScene,0.0001,,38.32161865234375,0.9889745950698852,0.9626736111111112,0.0
691,SSF18,HEVC class B,ParkScene,0.0002,,37.110237503051756,0.9840350419282912,0.5886852334104938,0.0
692,SSF18,HEVC class B,ParkScene,0.0004,,35.60224170684815,0.975959426164627,0.3263182709619341,0.0
693,SSF18,HEVC class B,ParkScene,0.0008,,34.37689895629883,0.9686768651008606,0.2049223090277778,0.0
694,SSF18,HEVC class B,ParkScene,0.0016,,32.8943151473999,0.9573024839162828,0.11922535686728393,0.0
695,SSF18,HEVC class B,ParkScene,0.0032,,31.64438076019287,0.9437510281801224,0.0739518068415638,0.0
696,SSF18,HEVC class B,ParkScene,0.0064,,30.390318393707275,0.9259037941694259,0.046660590277777775,0.0
697,SSF18,HEVC class B,ParkScene,0.0128,,29.093193912506102,0.8991553544998169,0.02952441808127572,0.0
698,SSF5,HEVC class B,ParkScene,0.0001,,37.68812084197997,0.9872169196605682,0.932533516589506,0.0
699,SSF5,HEVC class B,ParkScene,0.0004,,35.644905853271474,0.9772050708532334,0.3671237300668724,0.0
700,SSF5,HEVC class B,ParkScene,0.0008,,34.289687919616696,0.9688176900148392,0.2216390978652264,0.0
701,SSF5,HEVC class B,ParkScene,0.0128,,29.03024492263794,0.8988233774900436,0.030805844907407405,0.0
702,B-EPIC,UVG-1k,Beauty,0.0001,,37.90000717163086,0.9730702114105224,0.9668257522583008,0.0
703,B-EPIC,UVG-1k,Beauty,0.0002,,36.7709375,0.9613622415065766,0.5584457767009735,0.0
704,B-EPIC,UVG-1k,Beauty,0.0004,,35.51878662109375,0.9421043062210084,0.2343705734610557,0.0
705,B-EPIC,UVG-1k,Beauty,0.0008,,34.51086265563965,0.9141044473648072,0.06580823481082916,0.0
706,B-EPIC,UVG-1k,Beauty,0.0016,,34.165357971191405,0.9051436805725096,0.03195911951363087,0.0
707,B-EPIC,UVG-1k,Beauty,0.0032,,33.91470077514649,0.9010104346275328,0.01949982941150665,0.0
708,B-EPIC,UVG-1k,Beauty,0.0064,,33.57282272338867,0.8956100952625274,0.013758509978652,0.0
709,B-EPIC,UVG-1k,Beauty,0.0128,,33.18270851135254,0.8893859684467316,0.010262791682034731,0.0
710,Encoder-finetuned B-EPIC,UVG-1k,Beauty,0.0001,,37.91735366821289,0.9741177046298979,0.9307612800598144,0.0
711,Encoder-finetuned B-EPIC,UVG-1k,Beauty,0.0002,,36.79346366882324,0.963524694442749,0.537700035572052,0.0
712,Encoder-finetuned B-EPIC,UVG-1k,Beauty,0.0004,,35.604003982543944,0.9452781772613524,0.2382143777608872,0.0
713,Encoder-finetuned B-EPIC,UVG-1k,Beauty,0.0008,,34.4956031036377,0.9141433000564576,0.062346109896898275,0.0
714,Encoder-finetuned B-EPIC,UVG-1k,Beauty,0.0016,,34.153263092041016,0.9051612782478332,0.027791295871138568,0.0
715,Encoder-finetuned B-EPIC,UVG-1k,Beauty,0.0032,,33.900063858032226,0.9006502032279968,0.016911359205842018,0.0
716,Encoder-finetuned B-EPIC,UVG-1k,Beauty,0.0064,,33.58170722961426,0.8957819986343384,0.012742578405886893,0.0
717,Encoder-finetuned B-EPIC,UVG-1k,Beauty,0.0128,,33.16113227844238,0.8893353295326233,0.00952696217224002,0.0
718,Encoder-finetuned SSF18,UVG-1k,Beauty,0.0001,,38.230595397949216,0.976905243396759,1.046930046081543,0.0
719,Encoder-finetuned SSF18,UVG-1k,Beauty,0.0002,,36.771174850463865,0.9630781030654908,0.5538552117347717,0.0
720,Encoder-finetuned SSF18,UVG-1k,Beauty,0.0004,,35.822952346801756,0.9478507697582244,0.3448010390996933,0.0
721,Encoder-finetuned SSF18,UVG-1k,Beauty,0.0008,,34.37592178344727,0.9092928004264832,0.05387146912515164,0.0
722,Encoder-finetuned SSF18,UVG-1k,Beauty,0.0016,,34.15435707092285,0.9047255170345306,0.032236169874668125,0.0
723,Encoder-finetuned SSF18,UVG-1k,Beauty,0.0032,,33.93787094116211,0.9013123440742492,0.02139740139245987,0.0
724,Encoder-finetuned SSF18,UVG-1k,Beauty,0.0064,,33.60037002563477,0.89651331782341,0.0156950512714684,0.0
725,Encoder-finetuned SSF18,UVG-1k,Beauty,0.0128,,33.243996353149406,0.8909087800979614,0.011773189883679152,0.0
726,"H.264 (ffmpeg, B-frames)",UVG-1k,Beauty,,0.0,361.20199909922445,1.0,5.394913766718184,0.0
727,"H.264 (ffmpeg, B-frames)",UVG-1k,Beauty,,9.0,40.18022136439715,0.9849476705988248,1.9110715663580309,0.0
728,"H.264 (ffmpeg, B-frames)",UVG-1k,Beauty,,12.0,37.4502070434254,0.9691782227158546,1.0833507330246872,0.0
729,"H.264 (ffmpeg, B-frames)",UVG-1k,Beauty,,15.0,35.2657845801407,0.9400127506256104,0.4276523212448584,0.0
730,"H.264 (ffmpeg, B-frames)",UVG-1k,Beauty,,18.0,34.19548328433862,0.9114116076628368,0.11684385288065804,0.0
731,"H.264 (ffmpeg, B-frames)",UVG-1k,Beauty,,21.0,33.72615463119045,0.8975218493739764,0.051061824845678734,0.0
732,"H.264 (ffmpeg, B-frames)",UVG-1k,Beauty,,24.0,33.442069912941214,0.8914414468407631,0.028730947788066074,0.0
733,"H.264 (ffmpeg, B-frames)",UVG-1k,Beauty,,27.0,33.062603046274326,0.8857944244146347,0.019391216563786142,0.0
734,"H.264 (ffmpeg, B-frames)",UVG-1k,Beauty,,30.0,32.48817817149113,0.8766628750165304,0.013636477623456994,0.0
735,"H.264 (ffmpeg, B-frames)",UVG-1k,Beauty,,33.0,31.772333999567326,0.8661740278204282,0.009721129115226237,0.0
736,"H.264 (ffmpeg, B-frames)",UVG-1k,Beauty,,36.0,30.888101345232702,0.8504382610321045,0.006908326903292136,0.0
737,"H.264 (ffmpeg, low latency)",UVG-1k,Beauty,,0.0,361.20199909922445,1.0,5.443885564557606,0.0
738,"H.264 (ffmpeg, low latency)",UVG-1k,Beauty,,9.0,41.0779257980388,0.9881394523382186,2.2322524691358017,0.0
739,"H.264 (ffmpeg, low latency)",UVG-1k,Beauty,,12.0,38.38438637840011,0.9760549429059028,1.392979809670797,0.0
740,"H.264 (ffmpeg, low latency)",UVG-1k,Beauty,,15.0,36.058966612125175,0.9531658300757408,0.7015395254629723,0.0
741,"H.264 (ffmpeg, low latency)",UVG-1k,Beauty,,18.0,34.527655551694764,0.9230947796503702,0.2602794302983514,0.0
742,"H.264 (ffmpeg, low latency)",UVG-1k,Beauty,,21.0,33.86359938212046,0.9042805591225624,0.10545048868312676,0.0
743,"H.264 (ffmpeg, low latency)",UVG-1k,Beauty,,24.0,33.45705470268406,0.892807221909364,0.05131734825102895,0.0
744,"H.264 (ffmpeg, low latency)",UVG-1k,Beauty,,27.0,33.14019944774384,0.8880410823225975,0.03164162165637871,0.0
745,"H.264 (ffmpeg, low latency)",UVG-1k,Beauty,,30.0,32.69770732083788,0.8814379740754763,0.021915862911522938,0.0
746,"H.264 (ffmpeg, low latency)",UVG-1k,Beauty,,33.0,32.03935692974017,0.869113150537014,0.016158532664609013,0.0
747,"H.264 (ffmpeg, low latency)",UVG-1k,Beauty,,36.0,31.28623211026452,0.8555900521079699,0.012109542181069766,0.0
748,"H.265 (HM, B-frames)",UVG-1k,Beauty,,10.0,41.54423678614539,0.9856287705898285,2.1822889338991764,0.0
749,"H.265 (HM, B-frames)",UVG-1k,Beauty,,14.0,38.04747007879399,0.9674686022599538,1.0692101337448556,0.0
750,"H.265 (HM, B-frames)",UVG-1k,Beauty,,18.0,35.502878130880475,0.9348818928996722,0.35156178626543216,0.0
751,"H.265 (HM, B-frames)",UVG-1k,Beauty,,22.0,34.347112277884065,0.9088636381427448,0.08776124614197542,0.0
752,"H.265 (HM, B-frames)",UVG-1k,Beauty,,26.0,33.94260565836923,0.9015912290414174,0.02657851080246912,0.0
753,"H.265 (HM, B-frames)",UVG-1k,Beauty,,30.0,33.577824852718464,0.8957641110817591,0.010872588734567895,0.0
754,"H.265 (HM, B-frames)",UVG-1k,Beauty,,34.0,33.13441082949813,0.8893249660730362,0.005944990997942389,0.0
755,"H.265 (HM, B-frames)",UVG-1k,Beauty,,38.0,32.52699488882511,0.8798380980889002,0.003363245884773659,0.0
756,"H.265 (HM, B-frames)",UVG-1k,Beauty,,42.0,31.76792790635207,0.8676582967241605,0.001968042695473253,0.0
757,"H.265 (HM, B-frames)",UVG-1k,Beauty,,46.0,31.07452119603307,0.8560565931598345,0.0014081661522633735,0.0
758,"H.265 (HM, low latency)",UVG-1k,Beauty,,12.0,40.72116869336449,0.9824439112345378,1.9401449266975332,0.0
759,"H.265 (HM, low latency)",UVG-1k,Beauty,,17.0,36.74091734727889,0.954277543226878,0.6993770511831281,0.0
760,"H.265 (HM, low latency)",UVG-1k,Beauty,,22.0,34.558129953114445,0.9149243179957072,0.13233508230452656,0.0
761,"H.265 (HM, low latency)",UVG-1k,Beauty,,27.0,33.8571850758462,0.900308776597182,0.02561146476337446,0.0
762,"H.265 (HM, low latency)",UVG-1k,Beauty,,32.0,33.358864428844406,0.8930671321352323,0.011862300668724284,0.0
763,"H.265 (HM, low latency)",UVG-1k,Beauty,,37.0,32.67132638498248,0.8824950835108757,0.006144778806584362,0.0
764,"H.265 (HM, low latency)",UVG-1k,Beauty,,42.0,31.740766749029785,0.8673062691092491,0.0032534207818930073,0.0
765,"H.265 (HM, low latency)",UVG-1k,Beauty,,47.0,30.616281571901823,0.8487401295701663,0.001912570730452675,0.0
766,"H.265 (ffmpeg, B-frames)",UVG-1k,Beauty,,0.0,43.935840829373895,0.9928307769695918,3.460281507201667,0.0
767,"H.265 (ffmpeg, B-frames)",UVG-1k,Beauty,,9.0,37.135199545092696,0.9619520501295724,1.0552930877057631,0.0
768,"H.265 (ffmpeg, B-frames)",UVG-1k,Beauty,,12.0,35.5593256929289,0.9412287996212642,0.5325411651234605,0.0
769,"H.265 (ffmpeg, B-frames)",UVG-1k,Beauty,,15.0,34.46312260500151,0.9185133389631908,0.21439881044238887,0.0
770,"H.265 (ffmpeg, B-frames)",UVG-1k,Beauty,,18.0,33.885202137832465,0.9021064750353496,0.06718951903292222,0.0
771,"H.265 (ffmpeg, B-frames)",UVG-1k,Beauty,,21.0,33.62608783962743,0.8964713282386462,0.02625773533950601,0.0
772,"H.265 (ffmpeg, B-frames)",UVG-1k,Beauty,,24.0,33.320405431554306,0.8923561462759971,0.016091409465020606,0.0
773,"H.265 (ffmpeg, B-frames)",UVG-1k,Beauty,,27.0,32.879340715298554,0.8857839573423067,0.010673218878600916,0.0
774,"H.265 (ffmpeg, B-frames)",UVG-1k,Beauty,,30.0,32.31794511783681,0.8770703073342642,0.00717763631687249,0.0
775,"H.265 (ffmpeg, B-frames)",UVG-1k,Beauty,,33.0,31.64726807773469,0.8659733544786771,0.004763978909465079,0.0
776,"H.265 (ffmpeg, B-frames)",UVG-1k,Beauty,,36.0,30.941275444087616,0.8556002963582675,0.0030251028806584463,0.0
777,"H.265 (ffmpeg, low latency)",UVG-1k,Beauty,,0.0,46.949272627525524,0.9963738716642062,4.3254914094650285,0.0
778,"H.265 (ffmpeg, low latency)",UVG-1k,Beauty,,9.0,39.37139109666806,0.9787960589925448,1.7355131494341554,0.0
779,"H.265 (ffmpeg, low latency)",UVG-1k,Beauty,,12.0,37.293159679372,0.9636016405622164,1.060876588220151,0.0
780,"H.265 (ffmpeg, low latency)",UVG-1k,Beauty,,15.0,35.65053683972099,0.9429952180385591,0.5583727944958821,0.0
781,"H.265 (ffmpeg, low latency)",UVG-1k,Beauty,,18.0,34.52253655657032,0.9204883286356926,0.23401966949588346,0.0
782,"H.265 (ffmpeg, low latency)",UVG-1k,Beauty,,21.0,33.88188930427353,0.9029614155491194,0.0763199459876554,0.0
783,"H.265 (ffmpeg, low latency)",UVG-1k,Beauty,,24.0,33.528125823612186,0.8953682401776314,0.03142233153292175,0.0
784,"H.265 (ffmpeg, low latency)",UVG-1k,Beauty,,27.0,33.173514487476496,0.8899345979094505,0.018239499742798232,0.0
785,"H.265 (ffmpeg, low latency)",UVG-1k,Beauty,,30.0,32.772917797507915,0.8853036082784335,0.011496508487654187,0.0
786,"H.265 (ffmpeg, low latency)",UVG-1k,Beauty,,33.0,32.19973632668861,0.8769880530238151,0.007640412808641898,0.0
787,"H.265 (ffmpeg, low latency)",UVG-1k,Beauty,,36.0,31.47484325848947,0.8663574210802714,0.0050662487139918255,0.0
788,InstA-B-EPIC,UVG-1k,Beauty,0.0001,,39.257162475585936,0.9828023838996888,1.0056888437371283,0.005309880245476961
789,InstA-B-EPIC,UVG-1k,Beauty,0.0002,,37.85742919921875,0.9731867969036102,0.6249769617437902,0.0037340277340263133
790,InstA-B-EPIC,UVG-1k,Beauty,0.0004,,36.3423543548584,0.9569974851608276,0.2939733724861923,0.0018161979969590907
791,InstA-B-EPIC,UVG-1k,Beauty,0.0008,,35.208494720458994,0.9362964987754822,0.12853295587073602,0.0019952731672674413
792,InstA-B-EPIC,UVG-1k,Beauty,0.0016,,34.238033905029305,0.9069485211372376,0.03245111500099818,0.000487488490762189
793,InstA-B-EPIC,UVG-1k,Beauty,0.0032,,33.99003715515137,0.9021129047870636,0.01964527169196453,0.00043848247150890535
794,InstA-B-EPIC,UVG-1k,Beauty,0.0064,,33.689165267944325,0.8974373733997345,0.014608996822038247,0.000424929748987779
795,InstA-B-EPIC,UVG-1k,Beauty,0.0128,,33.34031257629395,0.8920406687259674,0.01099571488751616,0.0004206001467537135
796,InstA-SSF18,UVG-1k,Beauty,0.0001,,39.63774772644043,0.9839330673217772,1.124023636799094,0.003358531057098765
797,InstA-SSF18,UVG-1k,Beauty,0.0002,,37.85716354370117,0.9729504823684691,0.6328575394341975,0.0017970534336419755
798,InstA-SSF18,UVG-1k,Beauty,0.0004,,36.284070053100585,0.9564444172382356,0.2924948107867575,0.0010417644233860596
799,InstA-SSF18,UVG-1k,Beauty,0.0008,,35.221728744506834,0.9366769182682038,0.132345008360849,0.0005981972274466306
800,InstA-SSF18,UVG-1k,Beauty,0.0016,,34.340299606323235,0.9123677897453308,0.04468023778684591,0.0003643316826212063
801,InstA-SSF18,UVG-1k,Beauty,0.0032,,33.952551956176755,0.9016846203804016,0.01956888734824005,0.00030960710941518773
802,InstA-SSF18,UVG-1k,Beauty,0.0064,,33.66615058898926,0.8973156595230103,0.014482169645454412,0.00028918042595003863
803,InstA-SSF18,UVG-1k,Beauty,0.0128,,33.259654159545896,0.8911467730998993,0.011091357015146885,0.00027870671778549384
804,InstA-SSF5,UVG-1k,Beauty,0.0001,,39.25193298339844,0.9824373507499696,1.0147242581181073,0.0030886063689557607
805,InstA-SSF5,UVG-1k,Beauty,0.0004,,36.35419090270996,0.9570032930374146,0.3011816761115942,0.0009609021347736623
806,InstA-SSF5,UVG-1k,Beauty,0.0008,,35.17674362182617,0.9355819940567016,0.12638465698488946,0.00046177054197209363
807,InstA-SSF5,UVG-1k,Beauty,0.0128,,33.14082748413086,0.8891498708724975,0.009736273931301056,9.772458802525398e-05
808,SSF18,UVG-1k,Beauty,0.0001,,38.12110786437988,0.9743563771247864,1.0575384837962962,0.0
809,SSF18,UVG-1k,Beauty,0.0002,,37.03949592590332,0.9644508028030396,0.6623559027777779,0.0
810,SSF18,UVG-1k,Beauty,0.0004,,35.842972412109376,0.9478239405155182,0.3460267168209877,0.0
811,SSF18,UVG-1k,Beauty,0.0008,,34.46367233276367,0.9140920209884644,0.10015809542181073,0.0
812,SSF18,UVG-1k,Beauty,0.0016,,34.157388839721676,0.9048551380634308,0.03978288323045268,0.0
813,SSF18,UVG-1k,Beauty,0.0032,,33.92255599975586,0.9009079122543336,0.02255662294238683,0.0
814,SSF18,UVG-1k,Beauty,0.0064,,33.6470076751709,0.8969586813449859,0.01706539351851851,0.0
815,SSF18,UVG-1k,Beauty,0.0128,,33.23400123596191,0.8907079136371613,0.01210677083333333,0.0
816,SSF5,UVG-1k,Beauty,0.0001,,37.56796722412109,0.9704727959632874,1.0110744920267491,0.0
817,SSF5,UVG-1k,Beauty,0.0004,,35.69944396972656,0.9469020986557006,0.3579177019032922,0.0
818,SSF5,UVG-1k,Beauty,0.0008,,34.83150802612305,0.9269305729866028,0.13811132973251028,0.0
819,SSF5,UVG-1k,Beauty,0.0128,,33.14860855102539,0.8903577935695648,0.01223227880658436,0.0
820,B-EPIC,UVG-1k,Bosphorus,0.0001,,42.80838508605957,0.9921810615062714,0.2526191118359566,0.0
821,B-EPIC,UVG-1k,Bosphorus,0.0002,,41.535491485595706,0.9891757273674012,0.137036714553833,0.0
822,B-EPIC,UVG-1k,Bosphorus,0.0004,,40.24815719604492,0.9853638195991516,0.0804781711101532,0.0
823,B-EPIC,UVG-1k,Bosphorus,0.0008,,38.98566459655762,0.9802721738815308,0.05023193426430225,0.0
824,B-EPIC,UVG-1k,Bosphorus,0.0016,,37.60598907470703,0.9727215671539308,0.032298607192933565,0.0
825,B-EPIC,UVG-1k,Bosphorus,0.0032,,36.28174118041992,0.9629221999645232,0.021296492964029308,0.0
826,B-EPIC,UVG-1k,Bosphorus,0.0064,,34.851811141967765,0.9483080816268921,0.015820198263972997,0.0
827,B-EPIC,UVG-1k,Bosphorus,0.0128,,33.58456146240234,0.9318317449092866,0.01202098533511162,0.0
828,Encoder-finetuned B-EPIC,UVG-1k,Bosphorus,0.0001,,42.84659385681152,0.9924535894393921,0.2399890795350075,0.0
829,Encoder-finetuned B-EPIC,UVG-1k,Bosphorus,0.0002,,41.8605158996582,0.9903295350074768,0.13966062277555466,0.0
830,Encoder-finetuned B-EPIC,UVG-1k,Bosphorus,0.0004,,40.77133369445801,0.9874273002147674,0.08383999541401863,0.0
831,Encoder-finetuned B-EPIC,UVG-1k,Bosphorus,0.0008,,39.74509292602539,0.9840845263004304,0.05570910707116127,0.0
832,Encoder-finetuned B-EPIC,UVG-1k,Bosphorus,0.0016,,38.42111557006836,0.9779583549499512,0.034573561921715734,0.0
833,Encoder-finetuned B-EPIC,UVG-1k,Bosphorus,0.0032,,37.194402847290036,0.9709314942359925,0.023759072795510292,0.0
834,Encoder-finetuned B-EPIC,UVG-1k,Bosphorus,0.0064,,35.3794083404541,0.9548584270477296,0.015367035605013369,0.0
835,Encoder-finetuned B-EPIC,UVG-1k,Bosphorus,0.0128,,34.048755187988284,0.9406202280521392,0.01253575749695301,0.0
836,Encoder-finetuned SSF18,UVG-1k,Bosphorus,0.0001,,42.92700180053711,0.9924971377849581,0.2988442015647888,0.0
837,Encoder-finetuned SSF18,UVG-1k,Bosphorus,0.0002,,41.994746627807615,0.9906488108634948,0.19024135053157806,0.0
838,Encoder-finetuned SSF18,UVG-1k,Bosphorus,0.0004,,41.02432830810547,0.9882660961151124,0.12866489663720132,0.0
839,Encoder-finetuned SSF18,UVG-1k,Bosphorus,0.0008,,39.515566482543946,0.982999107837677,0.07372753143310548,0.0
840,Encoder-finetuned SSF18,UVG-1k,Bosphorus,0.0016,,38.433949356079104,0.9780377805233,0.05151483960449696,0.0
841,Encoder-finetuned SSF18,UVG-1k,Bosphorus,0.0032,,37.36462554931641,0.9717999804019928,0.035652884468436244,0.0
842,Encoder-finetuned SSF18,UVG-1k,Bosphorus,0.0064,,36.034976196289065,0.9618252623081208,0.02472583066672087,0.0
843,Encoder-finetuned SSF18,UVG-1k,Bosphorus,0.0128,,34.749780960083015,0.947942111492157,0.018026042394340042,0.0
844,"H.264 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,0.0,361.20199909922445,1.0,3.4996175861625107,0.0
845,"H.264 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,9.0,41.80043071229572,0.9890804674228032,0.3704790830761335,0.0
846,"H.264 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,12.0,40.665593410043776,0.9861461943387986,0.1916324074074082,0.0
847,"H.264 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,15.0,39.6254364503619,0.9827048681179682,0.11085357510287996,0.0
848,"H.264 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,18.0,38.61716596013543,0.9788966727256776,0.06610127314814862,0.0
849,"H.264 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,21.0,37.50630467650708,0.973526113331318,0.04154989068930015,0.0
850,"H.264 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,24.0,36.28277496129073,0.9655399919549624,0.02723800154321013,0.0
851,"H.264 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,27.0,34.99746116209211,0.9546273608009019,0.018614448302468996,0.0
852,"H.264 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,30.0,33.66837439141515,0.9401356148719788,0.013183648405349637,0.0
853,"H.264 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,33.0,32.32191354685032,0.9207500425974527,0.009270299639917785,0.0
854,"H.264 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,36.0,30.93268960435025,0.8942738539973895,0.006433957047325187,0.0
855,"H.264 (ffmpeg, low latency)",UVG-1k,Bosphorus,,0.0,361.20199909922445,1.0,3.5388517682613343,0.0
856,"H.264 (ffmpeg, low latency)",UVG-1k,Bosphorus,,9.0,42.51093474236816,0.9910105981429418,0.7080855516975352,0.0
857,"H.264 (ffmpeg, low latency)",UVG-1k,Bosphorus,,12.0,41.17061292415137,0.9877131953835488,0.35972898019547644,0.0
858,"H.264 (ffmpeg, low latency)",UVG-1k,Bosphorus,,15.0,40.089490654620455,0.9845093486706415,0.2028312628600842,0.0
859,"H.264 (ffmpeg, low latency)",UVG-1k,Bosphorus,,18.0,38.99786125142858,0.9806681836644808,0.12013245884773599,0.0
860,"H.264 (ffmpeg, low latency)",UVG-1k,Bosphorus,,21.0,37.810710247794,0.9754269063472748,0.07418890817901122,0.0
861,"H.264 (ffmpeg, low latency)",UVG-1k,Bosphorus,,24.0,36.53895423765169,0.9679050380984944,0.04785567129629674,0.0
862,"H.264 (ffmpeg, low latency)",UVG-1k,Bosphorus,,27.0,35.28547781775506,0.9580131772160532,0.032119521604938216,0.0
863,"H.264 (ffmpeg, low latency)",UVG-1k,Bosphorus,,30.0,34.0479776637252,0.9454204837481179,0.02241233281893024,0.0
864,"H.264 (ffmpeg, low latency)",UVG-1k,Bosphorus,,33.0,32.78341874843697,0.9277595287561416,0.016088297325103036,0.0
865,"H.264 (ffmpeg, low latency)",UVG-1k,Bosphorus,,36.0,31.49828020563401,0.9033807773391406,0.01173603395061735,0.0
866,"H.265 (HM, B-frames)",UVG-1k,Bosphorus,,10.0,43.631390860384826,0.991751402715842,0.5163310699588483,0.0
867,"H.265 (HM, B-frames)",UVG-1k,Bosphorus,,14.0,42.36047320542328,0.9894737511873244,0.20907564300411535,0.0
868,"H.265 (HM, B-frames)",UVG-1k,Bosphorus,,18.0,41.272265568838186,0.9869069270292918,0.09778452932098763,0.0
869,"H.265 (HM, B-frames)",UVG-1k,Bosphorus,,22.0,40.019871351384595,0.9830714789032936,0.04949230967078189,0.0
870,"H.265 (HM, B-frames)",UVG-1k,Bosphorus,,26.0,38.48199807298602,0.9767602453629176,0.02428647762345677,0.0
871,"H.265 (HM, B-frames)",UVG-1k,Bosphorus,,30.0,36.84538381266634,0.967350862721602,0.012416756687242821,0.0
872,"H.265 (HM, B-frames)",UVG-1k,Bosphorus,,34.0,35.33406265821953,0.9554224945108096,0.0067598829732510345,0.0
873,"H.265 (HM, B-frames)",UVG-1k,Bosphorus,,38.0,33.76746232916861,0.9380040352543196,0.003649344135802468,0.0
874,"H.265 (HM, B-frames)",UVG-1k,Bosphorus,,42.0,32.355063060325165,0.9164430232842764,0.002046514917695474,0.0
875,"H.265 (HM, B-frames)",UVG-1k,Bosphorus,,46.0,30.96525333310546,0.888347949385643,0.0011808320473251045,0.0
876,"H.265 (HM, low latency)",UVG-1k,Bosphorus,,12.0,43.163527093995846,0.9909395911296208,0.5150112590020574,0.0
877,"H.265 (HM, low latency)",UVG-1k,Bosphorus,,17.0,41.42733325922964,0.987027397751808,0.1906410686728395,0.0
878,"H.265 (HM, low latency)",UVG-1k,Bosphorus,,22.0,39.71297637137905,0.9814801519115766,0.08380046296296292,0.0
879,"H.265 (HM, low latency)",UVG-1k,Bosphorus,,27.0,37.60326563366037,0.9716010492046674,0.03606784979423868,0.0
880,"H.265 (HM, low latency)",UVG-1k,Bosphorus,,32.0,35.63251223206714,0.9575902675588924,0.017081590792181068,0.0
881,"H.265 (HM, low latency)",UVG-1k,Bosphorus,,37.0,33.68902720018752,0.9364564219117164,0.008081211419753077,0.0
882,"H.265 (HM, low latency)",UVG-1k,Bosphorus,,42.0,31.893283259090172,0.9074904270966848,0.003841724537037032,0.0
883,"H.265 (HM, low latency)",UVG-1k,Bosphorus,,47.0,29.92507897920639,0.8621296027302742,0.0017899627057613192,0.0
884,"H.265 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,0.0,45.660627396059944,0.995116676489512,1.5390373649691196,0.0
885,"H.265 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,9.0,41.89737991000703,0.9891492460171382,0.24685486754114855,0.0
886,"H.265 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,12.0,40.933343645589744,0.9867466313640276,0.1336805041152275,0.0
887,"H.265 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,15.0,39.90017820789409,0.9835281065106392,0.07691335519547253,0.0
888,"H.265 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,18.0,38.7755850939714,0.9790991666913031,0.0458584812242793,0.0
889,"H.265 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,21.0,37.58181164982301,0.9730034972230592,0.027907497427983645,0.0
890,"H.265 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,24.0,36.346170882770906,0.9648675494392712,0.017227379115226416,0.0
891,"H.265 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,27.0,35.04465429013552,0.9539133339126904,0.010608616255144131,0.0
892,"H.265 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,30.0,33.731378943818676,0.939106299082438,0.006664621913580311,0.0
893,"H.265 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,33.0,32.463606698725236,0.9211913584669432,0.0042580632716049385,0.0
894,"H.265 (ffmpeg, B-frames)",UVG-1k,Bosphorus,,36.0,31.185110884328108,0.8989854955673218,0.002659587191358005,0.0
895,"H.265 (ffmpeg, low latency)",UVG-1k,Bosphorus,,0.0,48.497846366531284,0.9976542620857556,2.6392139403292263,0.0
896,"H.265 (ffmpeg, low latency)",UVG-1k,Bosphorus,,9.0,42.70616332233731,0.9907925135890644,0.6049739133230411,0.0
897,"H.265 (ffmpeg, low latency)",UVG-1k,Bosphorus,,12.0,41.538506374355705,0.9881396371126177,0.3192816422325108,0.0
898,"H.265 (ffmpeg, low latency)",UVG-1k,Bosphorus,,15.0,40.45413350688232,0.9851287915309269,0.17749457947530808,0.0
899,"H.265 (ffmpeg, low latency)",UVG-1k,Bosphorus,,18.0,39.34717737106464,0.9813714206218721,0.10362946887860136,0.0
900,"H.265 (ffmpeg, low latency)",UVG-1k,Bosphorus,,21.0,38.183576049901575,0.9763199683030448,0.06277908950617235,0.0
901,"H.265 (ffmpeg, low latency)",UVG-1k,Bosphorus,,24.0,36.97369570677104,0.9695170542597772,0.038925533693415566,0.0
902,"H.265 (ffmpeg, low latency)",UVG-1k,Bosphorus,,27.0,35.72444189843428,0.9605987863739331,0.024410564557613063,0.0
903,"H.265 (ffmpeg, low latency)",UVG-1k,Bosphorus,,30.0,34.44557847544023,0.9487937826911608,0.01552838220164609,0.0
904,"H.265 (ffmpeg, low latency)",UVG-1k,Bosphorus,,33.0,33.20736423809626,0.933889769713084,0.009918762860082305,0.0
905,"H.265 (ffmpeg, low latency)",UVG-1k,Bosphorus,,36.0,31.980700281889227,0.9159291888276736,0.006373906893004183,0.0
906,InstA-B-EPIC,UVG-1k,Bosphorus,0.0001,,43.52635398864746,0.9930405795574188,0.2595821591613401,0.0012677345657721162
907,InstA-B-EPIC,UVG-1k,Bosphorus,0.0002,,42.47723236083984,0.9912211513519288,0.15386926509975973,0.00099920982029289
908,InstA-B-EPIC,UVG-1k,Bosphorus,0.0004,,41.42872009277344,0.9889524722099304,0.0963061869849968,0.0008573151426389812
909,InstA-B-EPIC,UVG-1k,Bosphorus,0.0008,,40.451032791137685,0.9863438487052918,0.0660336464277986,0.002429525600746274
910,InstA-B-EPIC,UVG-1k,Bosphorus,0.0016,,39.204882049560545,0.9817320001125336,0.04480120499455887,0.0005930298357270657
911,InstA-B-EPIC,UVG-1k,Bosphorus,0.0032,,38.005857009887706,0.9761705923080444,0.030330082413978464,0.0005265735671855509
912,InstA-B-EPIC,UVG-1k,Bosphorus,0.0064,,36.7080020904541,0.9676841688156128,0.021943352935608063,0.0004962611710652709
913,InstA-B-EPIC,UVG-1k,Bosphorus,0.0128,,35.308931732177726,0.9556559681892396,0.0161456807546835,0.0004928957787342371
914,InstA-SSF18,UVG-1k,Bosphorus,0.0001,,43.24779167175293,0.9928757405281068,0.26493402074796185,0.001229323097511574
915,InstA-SSF18,UVG-1k,Bosphorus,0.0002,,42.12532470703125,0.9906619834899902,0.1556149916099423,0.0008523836363490228
916,InstA-SSF18,UVG-1k,Bosphorus,0.0004,,40.86076995849609,0.9875533068180083,0.09633063691488998,0.0006649173940650719
917,InstA-SSF18,UVG-1k,Bosphorus,0.0008,,39.86615058898926,0.9845545816421508,0.06656219804235446,0.0005012249228395062
918,InstA-SSF18,UVG-1k,Bosphorus,0.0016,,38.35100112915039,0.9782077515125276,0.04115109986535315,0.0004292631675186471
919,InstA-SSF18,UVG-1k,Bosphorus,0.0032,,37.16488372802734,0.9708208763599396,0.028201545186696476,0.0003752541875643005
920,InstA-SSF18,UVG-1k,Bosphorus,0.0064,,35.83627853393555,0.9607916903495788,0.020227200736540826,0.0003394406667952675
921,InstA-SSF18,UVG-1k,Bosphorus,0.0128,,34.35770240783691,0.9446310460567474,0.014268611712011782,0.00030166457690329216
922,InstA-SSF5,UVG-1k,Bosphorus,0.0001,,43.35201095581055,0.99282670378685,0.2779885968027782,0.001215013945151749
923,InstA-SSF5,UVG-1k,Bosphorus,0.0004,,40.95029052734375,0.9877086710929872,0.10305538954840276,0.0005278137458204733
924,InstA-SSF5,UVG-1k,Bosphorus,0.0008,,39.411912689208975,0.9822756111621856,0.06249421159767319,0.00039918908641171555
925,InstA-SSF5,UVG-1k,Bosphorus,0.0128,,34.22998748779297,0.94433176279068,0.013172237948515284,0.00013764216419110081
926,SSF18,UVG-1k,Bosphorus,0.0001,,42.96434692382813,0.9924407017230988,0.3002020383230453,0.0
927,SSF18,UVG-1k,Bosphorus,0.0002,,41.83435234069825,0.9900145590305328,0.1756864711934156,0.0
928,SSF18,UVG-1k,Bosphorus,0.0004,,40.44209007263184,0.9860000705718994,0.10276392103909464,0.0
929,SSF18,UVG-1k,Bosphorus,0.0008,,39.28623710632324,0.9817915356159208,0.06708413065843621,0.0
930,SSF18,UVG-1k,Bosphorus,0.0016,,37.90400581359863,0.9746342992782592,0.0431353845164609,0.0
931,SSF18,UVG-1k,Bosphorus,0.0032,,36.696550369262695,0.9663937056064604,0.02907545010288065,0.0
932,SSF18,UVG-1k,Bosphorus,0.0064,,35.394581680297854,0.9548377573490144,0.02066853780864197,0.0
933,SSF18,UVG-1k,Bosphorus,0.0128,,33.97472938537598,0.9375356948375702,0.0150646283436214,0.0
934,SSF5,UVG-1k,Bosphorus,0.0001,,42.756145095825204,0.9920111441612244,0.31955035365226325,0.0
935,SSF5,UVG-1k,Bosphorus,0.0004,,40.53102043151856,0.9863026762008666,0.11782011959876545,0.0
936,SSF5,UVG-1k,Bosphorus,0.0008,,39.22873672485353,0.9813917410373688,0.07660484182098762,0.0
937,SSF5,UVG-1k,Bosphorus,0.0128,,33.72079879760742,0.93389341711998,0.015580934927983537,0.0
938,B-EPIC,UVG-1k,HoneyBee,0.0001,,39.921461181640616,0.989796620607376,0.4508647406101226,0.0
939,B-EPIC,UVG-1k,HoneyBee,0.0002,,38.66370246887207,0.9849249029159546,0.15358799040317536,0.0
940,B-EPIC,UVG-1k,HoneyBee,0.0004,,37.77617378234864,0.9812931501865388,0.06901726797223091,0.0
941,B-EPIC,UVG-1k,HoneyBee,0.0008,,36.72092491149903,0.9774020636081696,0.04026668705046177,0.0
942,B-EPIC,UVG-1k,HoneyBee,0.0016,,35.64232315063477,0.9725457620620728,0.02575535047799349,0.0
943,B-EPIC,UVG-1k,HoneyBee,0.0032,,34.59432159423828,0.965851104259491,0.01934331510215997,0.0
944,B-EPIC,UVG-1k,HoneyBee,0.0064,,33.29215316772461,0.9554846239089966,0.01587113328278065,0.0
945,B-EPIC,UVG-1k,HoneyBee,0.0128,,31.942246932983398,0.9412872779369356,0.012928401511162521,0.0
946,Encoder-finetuned B-EPIC,UVG-1k,HoneyBee,0.0001,,39.77936958312989,0.9899574458599092,0.3778347915410996,0.0
947,Encoder-finetuned B-EPIC,UVG-1k,HoneyBee,0.0002,,38.85547843933104,0.9864537179470062,0.1583321624994278,0.0
948,Encoder-finetuned B-EPIC,UVG-1k,HoneyBee,0.0004,,38.07915000915527,0.9831746411323548,0.06836427897214889,0.0
949,Encoder-finetuned B-EPIC,UVG-1k,HoneyBee,0.0008,,37.37840423583985,0.980389221906662,0.034748277738690374,0.0
950,Encoder-finetuned B-EPIC,UVG-1k,HoneyBee,0.0016,,36.42229637145997,0.9765522551536558,0.01932473599910736,0.0
951,Encoder-finetuned B-EPIC,UVG-1k,HoneyBee,0.0032,,35.523168029785154,0.9717060804367066,0.014922092407941819,0.0
952,Encoder-finetuned B-EPIC,UVG-1k,HoneyBee,0.0064,,33.51728874206543,0.9590382349491121,0.007925369320437312,0.0
953,Encoder-finetuned B-EPIC,UVG-1k,HoneyBee,0.0128,,32.33311889648437,0.9477360594272614,0.007506923330947757,0.0
954,Encoder-finetuned SSF18,UVG-1k,HoneyBee,0.0001,,39.76529098510742,0.9894884872436523,0.4204034745693207,0.0
955,Encoder-finetuned SSF18,UVG-1k,HoneyBee,0.0002,,38.82090408325195,0.9858272838592528,0.1953456380963325,0.0
956,Encoder-finetuned SSF18,UVG-1k,HoneyBee,0.0004,,37.84578102111816,0.9818770062923432,0.07868918716907501,0.0
957,Encoder-finetuned SSF18,UVG-1k,HoneyBee,0.0008,,37.38948356628418,0.9804877686500548,0.06699201717972755,0.0
958,Encoder-finetuned SSF18,UVG-1k,HoneyBee,0.0016,,36.32136116027832,0.9760713148117064,0.034926960542798036,0.0
959,Encoder-finetuned SSF18,UVG-1k,HoneyBee,0.0032,,35.64623031616211,0.9724355280399324,0.028265229426324368,0.0
960,Encoder-finetuned SSF18,UVG-1k,HoneyBee,0.0064,,34.50413536071777,0.9652684855461121,0.021525334455072882,0.0
961,Encoder-finetuned SSF18,UVG-1k,HoneyBee,0.0128,,33.47790771484375,0.9571738994121552,0.01845980580896139,0.0
962,"H.264 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,0.0,361.20199909922445,1.0,4.521726060956837,0.0
963,"H.264 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,9.0,39.67737483697324,0.987665021320184,0.6260646862139844,0.0
964,"H.264 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,12.0,38.55185425039879,0.9830995641152064,0.2106553819444458,0.0
965,"H.264 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,15.0,38.05888858201091,0.9808872566620508,0.06839300411522678,0.0
966,"H.264 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,18.0,37.51444412803508,0.9788799916704496,0.025256114969135626,0.0
967,"H.264 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,21.0,36.76591380111415,0.9761482415596644,0.01225068801440336,0.0
968,"H.264 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,24.0,35.778832867907745,0.971616004606088,0.007387236368312856,0.0
969,"H.264 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,27.0,34.74071566563475,0.966010081966718,0.005066075102880624,0.0
970,"H.264 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,30.0,33.679057414092874,0.9589342138171196,0.003676150977366218,0.0
971,"H.264 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,33.0,32.54935395423167,0.949592250386874,0.0027894225823045684,0.0
972,"H.264 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,36.0,31.36722509970165,0.9362312248349188,0.0021272505144032824,0.0
973,"H.264 (ffmpeg, low latency)",UVG-1k,HoneyBee,,0.0,361.20199909922445,1.0,4.584044277263317,0.0
974,"H.264 (ffmpeg, low latency)",UVG-1k,HoneyBee,,9.0,40.530451306985604,0.9911839382847152,1.0907879372427949,0.0
975,"H.264 (ffmpeg, low latency)",UVG-1k,HoneyBee,,12.0,38.85028643458839,0.9858333346247672,0.4898272890946488,0.0
976,"H.264 (ffmpeg, low latency)",UVG-1k,HoneyBee,,15.0,37.87577105236621,0.9813672782977422,0.1923538966049391,0.0
977,"H.264 (ffmpeg, low latency)",UVG-1k,HoneyBee,,18.0,37.10934331916719,0.9781390108664828,0.08594661779835458,0.0
978,"H.264 (ffmpeg, low latency)",UVG-1k,HoneyBee,,21.0,36.27046354959019,0.9748001856605212,0.04919361496913506,0.0
979,"H.264 (ffmpeg, low latency)",UVG-1k,HoneyBee,,24.0,35.31592685501466,0.9703717248638472,0.03407793209876542,0.0
980,"H.264 (ffmpeg, low latency)",UVG-1k,HoneyBee,,27.0,34.29250829869471,0.9642748134334882,0.025633867026748646,0.0
981,"H.264 (ffmpeg, low latency)",UVG-1k,HoneyBee,,30.0,33.14785596629077,0.9557918160160382,0.020022280092592357,0.0
982,"H.264 (ffmpeg, low latency)",UVG-1k,HoneyBee,,33.0,31.956049267815732,0.9440585994720458,0.015980150462963017,0.0
983,"H.264 (ffmpeg, low latency)",UVG-1k,HoneyBee,,36.0,30.7291942323372,0.9280912582079568,0.012862229938271458,0.0
984,"H.265 (HM, B-frames)",UVG-1k,HoneyBee,,10.0,41.93255004792015,0.991640875140826,1.2145132908950602,0.0
985,"H.265 (HM, B-frames)",UVG-1k,HoneyBee,,14.0,39.62065811618593,0.9859530667463938,0.4035378793724283,0.0
986,"H.265 (HM, B-frames)",UVG-1k,HoneyBee,,18.0,38.64785552463713,0.9823875951766968,0.08780744598765433,0.0
987,"H.265 (HM, B-frames)",UVG-1k,HoneyBee,,22.0,38.129222611157005,0.9807168360551198,0.0255790702160494,0.0
988,"H.265 (HM, B-frames)",UVG-1k,HoneyBee,,26.0,37.38348900054928,0.9782273705800374,0.012885564557613164,0.0
989,"H.265 (HM, B-frames)",UVG-1k,HoneyBee,,30.0,36.27914271944211,0.9739161029458046,0.008338239454732516,0.0
990,"H.265 (HM, B-frames)",UVG-1k,HoneyBee,,34.0,35.026447522207576,0.9676109763979912,0.00575063657407407,0.0
991,"H.265 (HM, B-frames)",UVG-1k,HoneyBee,,38.0,33.436347640019136,0.956873727242152,0.003924729938271599,0.0
992,"H.265 (HM, B-frames)",UVG-1k,HoneyBee,,42.0,31.903754557628,0.9422833993037542,0.0027738425925925873,0.0
993,"H.265 (HM, B-frames)",UVG-1k,HoneyBee,,46.0,30.267077850672308,0.9192678731679916,0.001951028806584364,0.0
994,"H.265 (HM, low latency)",UVG-1k,HoneyBee,,12.0,41.29478439219473,0.9904542302091917,1.1245777777777768,0.0
995,"H.265 (HM, low latency)",UVG-1k,HoneyBee,,17.0,38.954032453868926,0.9838710943857828,0.23964870113168715,0.0
996,"H.265 (HM, low latency)",UVG-1k,HoneyBee,,22.0,37.986613871114,0.980540192524592,0.048552912808641976,0.0
997,"H.265 (HM, low latency)",UVG-1k,HoneyBee,,27.0,36.70325913748858,0.975694134235382,0.024372472993827148,0.0
998,"H.265 (HM, low latency)",UVG-1k,HoneyBee,,32.0,35.143938205477774,0.9680325390895208,0.014909034207818937,0.0
999,"H.265 (HM, low latency)",UVG-1k,HoneyBee,,37.0,33.202108882186835,0.9545356679956118,0.009113535236625506,0.0
1000,"H.265 (HM, low latency)",UVG-1k,HoneyBee,,42.0,31.462818718214553,0.9355845328172048,0.005942103909465018,0.0
1001,"H.265 (HM, low latency)",UVG-1k,HoneyBee,,47.0,28.89794842253223,0.8938763671120008,0.003415393518518516,0.0
1002,"H.265 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,0.0,43.58766967398717,0.9947301616271336,2.0342716049382665,0.0
1003,"H.265 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,9.0,39.21115250797569,0.9848963243762652,0.2763419431584365,0.0
1004,"H.265 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,12.0,38.61483530870953,0.9826316787799201,0.0924525077160484,0.0
1005,"H.265 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,15.0,38.08977942958374,0.9809351975719134,0.028942354681069725,0.0
1006,"H.265 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,18.0,37.383792467888654,0.978519769012928,0.00999193672839499,0.0
1007,"H.265 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,21.0,36.48741742174615,0.974877407948176,0.004865592849794262,0.0
1008,"H.265 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,24.0,35.44441886148954,0.9698412862420082,0.0030163451646090357,0.0
1009,"H.265 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,27.0,34.36249276013814,0.9631076566378276,0.002200572273662576,0.0
1010,"H.265 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,30.0,33.09061037550389,0.9533654460310936,0.0017103073559670875,0.0
1011,"H.265 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,33.0,31.969953980759115,0.9424142857392628,0.0014060506687242655,0.0
1012,"H.265 (ffmpeg, B-frames)",UVG-1k,HoneyBee,,36.0,30.76790590433556,0.92769773542881,0.0011768261316872368,0.0
1013,"H.265 (ffmpeg, low latency)",UVG-1k,HoneyBee,,0.0,46.88663187121973,0.9976856334010759,3.30110825617288,0.0
1014,"H.265 (ffmpeg, low latency)",UVG-1k,HoneyBee,,9.0,40.284414887895295,0.9893138311306636,0.8830494791666734,0.0
1015,"H.265 (ffmpeg, low latency)",UVG-1k,HoneyBee,,12.0,38.96944532866957,0.9851587815086048,0.3990462898662505,0.0
1016,"H.265 (ffmpeg, low latency)",UVG-1k,HoneyBee,,15.0,38.06263413270097,0.9815664961934091,0.15362685828189504,0.0
1017,"H.265 (ffmpeg, low latency)",UVG-1k,HoneyBee,,18.0,37.327683449032534,0.9786154001951216,0.06256528420781872,0.0
1018,"H.265 (ffmpeg, low latency)",UVG-1k,HoneyBee,,21.0,36.51044368673257,0.9754055520892144,0.0334445666152267,0.0
1019,"H.265 (ffmpeg, low latency)",UVG-1k,HoneyBee,,24.0,35.54875633009058,0.9710839635133744,0.022399607767489726,0.0
1020,"H.265 (ffmpeg, low latency)",UVG-1k,HoneyBee,,27.0,34.48102337649166,0.9653755661845208,0.01658954475308665,0.0
1021,"H.265 (ffmpeg, low latency)",UVG-1k,HoneyBee,,30.0,33.27168829184215,0.9566458154718082,0.0124542502572016,0.0
1022,"H.265 (ffmpeg, low latency)",UVG-1k,HoneyBee,,33.0,32.11335109293904,0.9458673348029456,0.00959836676954737,0.0
1023,"H.265 (ffmpeg, low latency)",UVG-1k,HoneyBee,,36.0,30.900294520389924,0.9316031647721926,0.0074006494341563684,0.0
1024,InstA-B-EPIC,UVG-1k,HoneyBee,0.0001,,41.179118118286134,0.9919971358776092,0.5055304487848239,0.00183674821164459
1025,InstA-B-EPIC,UVG-1k,HoneyBee,0.0002,,39.82395645141602,0.988182657957077,0.2140810982796881,0.0011933892965316772
1026,InstA-B-EPIC,UVG-1k,HoneyBee,0.0004,,38.93815818786621,0.9845750439167024,0.09406121661491278,0.0011058883974328637
1027,InstA-B-EPIC,UVG-1k,HoneyBee,0.0008,,38.290202560424795,0.9820904076099396,0.051901329784426416,0.001887560822069645
1028,InstA-B-EPIC,UVG-1k,HoneyBee,0.0016,,37.5086710357666,0.9796375107765196,0.03574566908251079,0.0007951150182634593
1029,InstA-B-EPIC,UVG-1k,HoneyBee,0.0032,,36.814728240966794,0.9769323801994324,0.026751280125002896,0.0006524493219330907
1030,InstA-B-EPIC,UVG-1k,HoneyBee,0.0064,,35.7949186706543,0.9726763319969176,0.022475876454967597,0.0005899590905755758
1031,InstA-B-EPIC,UVG-1k,HoneyBee,0.0128,,34.66830978393555,0.9656160652637482,0.017885018173377547,0.0005816483171656728
1032,InstA-SSF18,UVG-1k,HoneyBee,0.0001,,41.052967834472646,0.9919611275196076,0.5244678359282849,0.002283877475565844
1033,InstA-SSF18,UVG-1k,HoneyBee,0.0002,,39.61602523803711,0.9878085291385652,0.2138280135223895,0.0014089674961419755
1034,InstA-SSF18,UVG-1k,HoneyBee,0.0004,,38.65523406982422,0.9837852919101716,0.08944058683649501,0.000984206010480967
1035,InstA-SSF18,UVG-1k,HoneyBee,0.0008,,37.94206977844238,0.9811242842674256,0.04655277551870042,0.000707652201083462
1036,InstA-SSF18,UVG-1k,HoneyBee,0.0016,,37.119104843139645,0.9781420326232908,0.029845509048897788,0.000574901841403035
1037,InstA-SSF18,UVG-1k,HoneyBee,0.0032,,36.10501213073732,0.973670802116394,0.021195096940985682,0.0004889355569219394
1038,InstA-SSF18,UVG-1k,HoneyBee,0.0064,,34.96880966186524,0.967417085170746,0.0162195019877006,0.00041879925511992033
1039,InstA-SSF18,UVG-1k,HoneyBee,0.0128,,33.63911476135254,0.9578046929836274,0.013924185826865486,0.0003735789609053498
1040,InstA-SSF5,UVG-1k,HoneyBee,0.0001,,41.09260780334473,0.9918597626686096,0.5370570643148304,0.0022145658516589508
1041,InstA-SSF5,UVG-1k,HoneyBee,0.0004,,38.68772666931152,0.9840244686603546,0.09628807769447197,0.0008507372444058642
1042,InstA-SSF5,UVG-1k,HoneyBee,0.0008,,37.917597732543946,0.9811202931404114,0.050247337784369794,0.0005599537037037037
1043,InstA-SSF5,UVG-1k,HoneyBee,0.0128,,33.571373825073245,0.9575828301906586,0.013450207252037008,0.00020027786066502705
1044,SSF18,UVG-1k,HoneyBee,0.0001,,40.07573287963867,0.9903945112228394,0.5595213220164609,0.0
1045,SSF18,UVG-1k,HoneyBee,0.0002,,38.41908126831055,0.9845577442646026,0.14431820344650206,0.0
1046,SSF18,UVG-1k,HoneyBee,0.0004,,37.8704793548584,0.9818554055690766,0.0785313528806584,0.0
1047,SSF18,UVG-1k,HoneyBee,0.0008,,37.14331901550293,0.9794848227500916,0.05379020061728396,0.0
1048,SSF18,UVG-1k,HoneyBee,0.0016,,36.18199287414551,0.975175848007202,0.03160049511316873,0.0
1049,SSF18,UVG-1k,HoneyBee,0.0032,,35.322016525268545,0.97012375831604,0.023608674125514404,0.0
1050,SSF18,UVG-1k,HoneyBee,0.0064,,33.96878402709961,0.9611169970035554,0.017253369341563782,0.0
1051,SSF18,UVG-1k,HoneyBee,0.0128,,32.590789184570305,0.948269122838974,0.01453569315843621,0.0
1052,SSF5,UVG-1k,HoneyBee,0.0001,,39.801390686035155,0.9899559974670408,0.5758081018518519,0.0
1053,SSF5,UVG-1k,HoneyBee,0.0004,,37.75732269287109,0.98272296667099,0.1223781507201646,0.0
1054,SSF5,UVG-1k,HoneyBee,0.0008,,36.71338333129883,0.9779867625236512,0.05048674125514402,0.0
1055,SSF5,UVG-1k,HoneyBee,0.0128,,32.36067855834961,0.9465775001049042,0.01451408179012346,0.0
1056,B-EPIC,UVG-1k,Jockey,0.0001,,40.81881584167481,0.9849518644809724,0.4247386604547501,0.0
1057,B-EPIC,UVG-1k,Jockey,0.0002,,39.77371902465821,0.9787022972106934,0.19911377549171447,0.0
1058,B-EPIC,UVG-1k,Jockey,0.0004,,39.051062393188474,0.973747832775116,0.11427620679140092,0.0
1059,B-EPIC,UVG-1k,Jockey,0.0008,,38.35416519165039,0.9688491630554201,0.07477343335747719,0.0
1060,B-EPIC,UVG-1k,Jockey,0.0016,,37.507687149047854,0.9620964872837068,0.055415907278656966,0.0
1061,B-EPIC,UVG-1k,Jockey,0.0032,,36.694198303222656,0.9552694869041444,0.03589533694088458,0.0
1062,B-EPIC,UVG-1k,Jockey,0.0064,,35.58173454284668,0.9438633847236634,0.027377157583832745,0.0
1063,B-EPIC,UVG-1k,Jockey,0.0128,,34.4038858795166,0.9311008656024932,0.02085827026516199,0.0
1064,Encoder-finetuned B-EPIC,UVG-1k,Jockey,0.0001,,40.60377700805664,0.9844544875621796,0.3622432577610016,0.0
1065,Encoder-finetuned B-EPIC,UVG-1k,Jockey,0.0002,,39.716857681274405,0.9787962210178376,0.18581023335456848,0.0
1066,Encoder-finetuned B-EPIC,UVG-1k,Jockey,0.0004,,39.01789878845215,0.9738614594936372,0.10856646642088892,0.0
1067,Encoder-finetuned B-EPIC,UVG-1k,Jockey,0.0008,,38.40106414794922,0.9695536375045776,0.07246369205415247,0.0
1068,Encoder-finetuned B-EPIC,UVG-1k,Jockey,0.0016,,37.552909088134776,0.9629821014404296,0.05450156055390835,0.0
1069,Encoder-finetuned B-EPIC,UVG-1k,Jockey,0.0032,,36.80082679748535,0.956697118282318,0.03509758159518242,0.0
1070,Encoder-finetuned B-EPIC,UVG-1k,Jockey,0.0064,,35.682336349487315,0.9452326154708862,0.026835891120135784,0.0
1071,Encoder-finetuned B-EPIC,UVG-1k,Jockey,0.0128,,34.451577758789064,0.9324214816093443,0.020684368964284657,0.0
1072,Encoder-finetuned SSF18,UVG-1k,Jockey,0.0001,,40.527720565795896,0.9839220952987672,0.3953612738847733,0.0
1073,Encoder-finetuned SSF18,UVG-1k,Jockey,0.0002,,39.66177360534668,0.9784332096576692,0.22364670544862747,0.0
1074,Encoder-finetuned SSF18,UVG-1k,Jockey,0.0004,,39.01336929321289,0.9739948320388794,0.14677759766578674,0.0
1075,Encoder-finetuned SSF18,UVG-1k,Jockey,0.0008,,38.32240280151368,0.9691671288013458,0.09960959926247596,0.0
1076,Encoder-finetuned SSF18,UVG-1k,Jockey,0.0016,,37.592478942871104,0.9636928331851959,0.06993466563522815,0.0
1077,Encoder-finetuned SSF18,UVG-1k,Jockey,0.0032,,36.70746253967285,0.9559874308109284,0.04964064806699753,0.0
1078,Encoder-finetuned SSF18,UVG-1k,Jockey,0.0064,,35.65156005859375,0.9457069683074952,0.035927350223064425,0.0
1079,Encoder-finetuned SSF18,UVG-1k,Jockey,0.0128,,34.39092933654785,0.9306744253635406,0.026396407559514046,0.0
1080,"H.264 (ffmpeg, B-frames)",UVG-1k,Jockey,,0.0,361.20199909922445,1.0,4.257300816615215,0.0
1081,"H.264 (ffmpeg, B-frames)",UVG-1k,Jockey,,9.0,40.54114392153096,0.9843443699677784,0.7872223508230566,0.0
1082,"H.264 (ffmpeg, B-frames)",UVG-1k,Jockey,,12.0,39.05004072954355,0.9755812473098436,0.29516444187242946,0.0
1083,"H.264 (ffmpeg, B-frames)",UVG-1k,Jockey,,15.0,38.342856113189534,0.9700730804602306,0.12123546167695436,0.0
1084,"H.264 (ffmpeg, B-frames)",UVG-1k,Jockey,,18.0,37.70188444531763,0.9658980525533358,0.06829840534979377,0.0
1085,"H.264 (ffmpeg, B-frames)",UVG-1k,Jockey,,21.0,36.9135038998935,0.9601601667205492,0.04590871913580232,0.0
1086,"H.264 (ffmpeg, B-frames)",UVG-1k,Jockey,,24.0,36.028038815092685,0.9525312877694766,0.0330586612654322,0.0
1087,"H.264 (ffmpeg, B-frames)",UVG-1k,Jockey,,27.0,35.045672195637245,0.9424797358115514,0.025233886316872404,0.0
1088,"H.264 (ffmpeg, B-frames)",UVG-1k,Jockey,,30.0,33.90314235470228,0.9274469650785128,0.019906314300411645,0.0
1089,"H.264 (ffmpeg, B-frames)",UVG-1k,Jockey,,33.0,32.58216537937186,0.9045935345689456,0.015758924897119404,0.0
1090,"H.264 (ffmpeg, B-frames)",UVG-1k,Jockey,,36.0,31.149577628274198,0.8752628429730733,0.012126896862139764,0.0
1091,"H.264 (ffmpeg, low latency)",UVG-1k,Jockey,,0.0,361.20199909922445,1.0,4.285687069187179,0.0
1092,"H.264 (ffmpeg, low latency)",UVG-1k,Jockey,,9.0,41.824612662972775,0.9891164342562356,1.2538757908950715,0.0
1093,"H.264 (ffmpeg, low latency)",UVG-1k,Jockey,,12.0,39.863176107237294,0.9808907473087309,0.6046988425925964,0.0
1094,"H.264 (ffmpeg, low latency)",UVG-1k,Jockey,,15.0,38.77079386502557,0.9738597442706426,0.2570840727880656,0.0
1095,"H.264 (ffmpeg, low latency)",UVG-1k,Jockey,,18.0,38.06633408445724,0.9691409418980279,0.1308866962448572,0.0
1096,"H.264 (ffmpeg, low latency)",UVG-1k,Jockey,,21.0,37.335510243210614,0.9644494528571764,0.08078727494856032,0.0
1097,"H.264 (ffmpeg, low latency)",UVG-1k,Jockey,,24.0,36.50546188478282,0.9581431993842124,0.056150347222221564,0.0
1098,"H.264 (ffmpeg, low latency)",UVG-1k,Jockey,,27.0,35.596327461686904,0.9501290318369864,0.04209390432098807,0.0
1099,"H.264 (ffmpeg, low latency)",UVG-1k,Jockey,,30.0,34.560575034825604,0.9387150146563848,0.03286014017489693,0.0
1100,"H.264 (ffmpeg, low latency)",UVG-1k,Jockey,,33.0,33.33520764079184,0.9208078443010648,0.02595098379629601,0.0
1101,"H.264 (ffmpeg, low latency)",UVG-1k,Jockey,,36.0,31.965823950940422,0.8953557239969572,0.020269540895061604,0.0
1102,"H.265 (HM, B-frames)",UVG-1k,Jockey,,10.0,42.13228181427389,0.9866246094306309,1.0237377121913582,0.0
1103,"H.265 (HM, B-frames)",UVG-1k,Jockey,,14.0,40.04936224910603,0.9779643857479096,0.34241859567901217,0.0
1104,"H.265 (HM, B-frames)",UVG-1k,Jockey,,18.0,39.102702476855605,0.9724060251315436,0.10425726594650207,0.0
1105,"H.265 (HM, B-frames)",UVG-1k,Jockey,,22.0,38.50647440888103,0.9688998861114184,0.042272016460905296,0.0
1106,"H.265 (HM, B-frames)",UVG-1k,Jockey,,26.0,37.70611926003914,0.9638864792386692,0.022374517746913576,0.0
1107,"H.265 (HM, B-frames)",UVG-1k,Jockey,,30.0,36.67106759052664,0.956350112160047,0.013395421810699587,0.0
1108,"H.265 (HM, B-frames)",UVG-1k,Jockey,,34.0,35.497602422993275,0.945721765657266,0.008568132716049386,0.0
1109,"H.265 (HM, B-frames)",UVG-1k,Jockey,,38.0,34.071748399647824,0.9294953614473342,0.005457896090534977,0.0
1110,"H.265 (HM, B-frames)",UVG-1k,Jockey,,42.0,32.48358927305167,0.9064668080210686,0.003538933899176957,0.0
1111,"H.265 (HM, B-frames)",UVG-1k,Jockey,,46.0,31.285778327739234,0.8847619018952052,0.0027338670267489725,0.0
1112,"H.265 (HM, low latency)",UVG-1k,Jockey,,12.0,41.56309105763665,0.9847381415963172,0.862792676183127,0.0
1113,"H.265 (HM, low latency)",UVG-1k,Jockey,,17.0,39.48201535058187,0.975056272149086,0.2108492605452676,0.0
1114,"H.265 (HM, low latency)",UVG-1k,Jockey,,22.0,38.49290920558357,0.9688702694574992,0.05833685056584366,0.0
1115,"H.265 (HM, low latency)",UVG-1k,Jockey,,27.0,37.317259518444864,0.9612456880013148,0.02668659336419754,0.0
1116,"H.265 (HM, low latency)",UVG-1k,Jockey,,32.0,35.96242010711576,0.9503871435920398,0.01474213605967079,0.0
1117,"H.265 (HM, low latency)",UVG-1k,Jockey,,37.0,34.33265246076641,0.9330702753861744,0.008525109310699594,0.0
1118,"H.265 (HM, low latency)",UVG-1k,Jockey,,42.0,32.53693171297087,0.9078652557730674,0.005026453189300411,0.0
1119,"H.265 (HM, low latency)",UVG-1k,Jockey,,47.0,30.713734213645502,0.8739547768235206,0.003161259002057617,0.0
1120,"H.265 (ffmpeg, B-frames)",UVG-1k,Jockey,,0.0,44.69220600881014,0.9937279251217842,2.2980192965535267,0.0
1121,"H.265 (ffmpeg, B-frames)",UVG-1k,Jockey,,9.0,39.7974277713876,0.9784778052568436,0.42164421296296734,0.0
1122,"H.265 (ffmpeg, B-frames)",UVG-1k,Jockey,,12.0,38.960068159579365,0.9732980448007584,0.17717360468107196,0.0
1123,"H.265 (ffmpeg, B-frames)",UVG-1k,Jockey,,15.0,38.311468667034795,0.9689828336238862,0.07825471322016381,0.0
1124,"H.265 (ffmpeg, B-frames)",UVG-1k,Jockey,,18.0,37.64085798131927,0.9644230576356252,0.04329681069958812,0.0
1125,"H.265 (ffmpeg, B-frames)",UVG-1k,Jockey,,21.0,36.84795102814743,0.9584644276897112,0.028680073302469238,0.0
1126,"H.265 (ffmpeg, B-frames)",UVG-1k,Jockey,,24.0,35.94273825561907,0.9507674667239188,0.020402327674897226,0.0
1127,"H.265 (ffmpeg, B-frames)",UVG-1k,Jockey,,27.0,34.854650298950546,0.938908165593942,0.0145916602366256,0.0
1128,"H.265 (ffmpeg, B-frames)",UVG-1k,Jockey,,30.0,33.71556862485261,0.92433035304149,0.01054753086419758,0.0
1129,"H.265 (ffmpeg, B-frames)",UVG-1k,Jockey,,33.0,32.49207874160878,0.9060949419935544,0.00754263117283956,0.0
1130,"H.265 (ffmpeg, B-frames)",UVG-1k,Jockey,,36.0,31.200192650813452,0.885376735329628,0.005302231224279779,0.0
1131,"H.265 (ffmpeg, low latency)",UVG-1k,Jockey,,0.0,47.79026104177437,0.9969984350601832,3.267984413580268,0.0
1132,"H.265 (ffmpeg, low latency)",UVG-1k,Jockey,,9.0,41.23105305140726,0.9854596626758576,0.9767972157921914,0.0
1133,"H.265 (ffmpeg, low latency)",UVG-1k,Jockey,,12.0,39.87411828115479,0.9792107530434926,0.4836843428497928,0.0
1134,"H.265 (ffmpeg, low latency)",UVG-1k,Jockey,,15.0,38.93584533470544,0.9736299140254656,0.21329382716049566,0.0
1135,"H.265 (ffmpeg, low latency)",UVG-1k,Jockey,,18.0,38.22263805635677,0.9690431506435075,0.0948677211934164,0.0
1136,"H.265 (ffmpeg, low latency)",UVG-1k,Jockey,,21.0,37.531825740588594,0.96449274122715,0.05147915380658488,0.0
1137,"H.265 (ffmpeg, low latency)",UVG-1k,Jockey,,24.0,36.759307390112035,0.9592086625099182,0.03326997170781923,0.0
1138,"H.265 (ffmpeg, low latency)",UVG-1k,Jockey,,27.0,35.865201802871645,0.9522827726602554,0.023203150720164403,0.0
1139,"H.265 (ffmpeg, low latency)",UVG-1k,Jockey,,30.0,34.86870852006679,0.9430072030425072,0.016661631944444377,0.0
1140,"H.265 (ffmpeg, low latency)",UVG-1k,Jockey,,33.0,33.753169461374014,0.9306281848748524,0.012018119855967185,0.0
1141,"H.265 (ffmpeg, low latency)",UVG-1k,Jockey,,36.0,32.54804873115138,0.9151993039250372,0.00860575488683138,0.0
1142,InstA-B-EPIC,UVG-1k,Jockey,0.0001,,41.316336135864255,0.9873941564559936,0.4545649185690615,0.018444690853357315
1143,InstA-B-EPIC,UVG-1k,Jockey,0.0002,,40.20704307556152,0.9816337835788728,0.22801546811196535,0.014450017362833025
1144,InstA-B-EPIC,UVG-1k,Jockey,0.0004,,39.34556106567383,0.9757190573215484,0.1311014182034466,0.02197466976940632
1145,InstA-B-EPIC,UVG-1k,Jockey,0.0008,,38.47059089660645,0.9700868272781372,0.0808471403091732,0.0011990179773420095
1146,InstA-B-EPIC,UVG-1k,Jockey,0.0016,,37.88184066772461,0.9656379806995392,0.053822026458341214,0.002666022395715117
1147,InstA-B-EPIC,UVG-1k,Jockey,0.0032,,37.0648592376709,0.9588721501827242,0.03985343538760725,0.0014244423946365714
1148,InstA-B-EPIC,UVG-1k,Jockey,0.0064,,35.904028549194344,0.9473990523815154,0.029315600468083812,0.0007846026564948263
1149,InstA-B-EPIC,UVG-1k,Jockey,0.0128,,34.75545654296875,0.9359145891666412,0.02181712772534746,0.000706442806404084
1150,InstA-SSF18,UVG-1k,Jockey,0.0001,,41.42997184753417,0.9877885246276856,0.4707415836654083,0.0017764059686856996
1151,InstA-SSF18,UVG-1k,Jockey,0.0002,,40.17741539001465,0.981581335067749,0.2285351269763193,0.001026219497492284
1152,InstA-SSF18,UVG-1k,Jockey,0.0004,,39.221700439453116,0.9751426899433135,0.11620987011979145,0.0007075503251189558
1153,InstA-SSF18,UVG-1k,Jockey,0.0008,,38.50075668334961,0.9703759253025056,0.07301099938569981,0.0005545209719810957
1154,InstA-SSF18,UVG-1k,Jockey,0.0016,,37.77226493835449,0.9653350031375884,0.0485021125729192,0.0004573155281475052
1155,InstA-SSF18,UVG-1k,Jockey,0.0032,,36.90809928894043,0.9585062396526336,0.03461485712763091,0.00039588296521347736
1156,InstA-SSF18,UVG-1k,Jockey,0.0064,,35.904134826660155,0.9498320651054384,0.02556634721056301,0.00035454965599279834
1157,InstA-SSF18,UVG-1k,Jockey,0.0128,,34.695721893310555,0.9365862727165222,0.019219783048592357,0.0003236274373874743
1158,InstA-SSF5,UVG-1k,Jockey,0.0001,,41.4684432220459,0.9878304994106292,0.5179269681778464,0.001874299326453189
1159,InstA-SSF5,UVG-1k,Jockey,0.0004,,39.2486043548584,0.9753341865539552,0.13012821564424187,0.0006527914918499228
1160,InstA-SSF5,UVG-1k,Jockey,0.0008,,38.484007110595705,0.9703380846977234,0.08118721508252523,0.0004574802477173354
1161,InstA-SSF5,UVG-1k,Jockey,0.0128,,34.48395301818848,0.9343933582305908,0.019651360549054152,0.00015825305828832305
1162,SSF18,UVG-1k,Jockey,0.0001,,40.91291198730469,0.9854299688339232,0.5211735596707819,0.0
1163,SSF18,UVG-1k,Jockey,0.0002,,39.90968109130859,0.9799073660373688,0.2778182870370369,0.0
1164,SSF18,UVG-1k,Jockey,0.0004,,39.13811782836914,0.974754935503006,0.16896259002057615,0.0
1165,SSF18,UVG-1k,Jockey,0.0008,,38.38538360595703,0.9695548319816588,0.10964807098765432,0.0
1166,SSF18,UVG-1k,Jockey,0.0016,,37.55816390991211,0.9633077311515807,0.07405111882716046,0.0
1167,SSF18,UVG-1k,Jockey,0.0032,,36.689449157714854,0.956000691652298,0.05400798611111112,0.0
1168,SSF18,UVG-1k,Jockey,0.0064,,35.64685585021973,0.9461759161949158,0.038485204475308635,0.0
1169,SSF18,UVG-1k,Jockey,0.0128,,34.27153419494629,0.9292547643184662,0.02760371013374485,0.0
1170,SSF5,UVG-1k,Jockey,0.0001,,40.71771903991699,0.984964097738266,0.5819684799382715,0.0
1171,SSF5,UVG-1k,Jockey,0.0004,,38.96556091308594,0.9747336566448211,0.19738090920781887,0.0
1172,SSF5,UVG-1k,Jockey,0.0008,,38.266210708618146,0.9694596612453459,0.1291993505658436,0.0
1173,SSF5,UVG-1k,Jockey,0.0128,,34.12121429443359,0.9305311822891236,0.0335400077160494,0.0
1174,B-EPIC,UVG-1k,ReadySetGo,0.0001,,41.41405570983887,0.9938763499259948,0.4775980913639069,0.0
1175,B-EPIC,UVG-1k,ReadySetGo,0.0002,,40.18315444946289,0.9919144737720492,0.300240957736969,0.0
1176,B-EPIC,UVG-1k,ReadySetGo,0.0004,,38.812279052734375,0.9894034707546234,0.1931674748659134,0.0
1177,B-EPIC,UVG-1k,ReadySetGo,0.0008,,37.33264533996582,0.9859252381324768,0.1307095305621624,0.0
1178,B-EPIC,UVG-1k,ReadySetGo,0.0016,,35.78693862915039,0.9808674359321594,0.09159210592508316,0.0
1179,B-EPIC,UVG-1k,ReadySetGo,0.0032,,34.2909103012085,0.9741038143634796,0.06038082741200924,0.0
1180,B-EPIC,UVG-1k,ReadySetGo,0.0064,,32.675802536010735,0.9636875402927398,0.043293654695153234,0.0
1181,B-EPIC,UVG-1k,ReadySetGo,0.0128,,31.081024856567375,0.9495141136646272,0.03277941506356001,0.0
1182,Encoder-finetuned B-EPIC,UVG-1k,ReadySetGo,0.0001,,41.38595306396484,0.9939427387714386,0.4511406344175339,0.0
1183,Encoder-finetuned B-EPIC,UVG-1k,ReadySetGo,0.0002,,40.28635704040527,0.9922305345535278,0.2884175661206245,0.0
1184,Encoder-finetuned B-EPIC,UVG-1k,ReadySetGo,0.0004,,39.10933151245117,0.990149371623993,0.19246004939079284,0.0
1185,Encoder-finetuned B-EPIC,UVG-1k,ReadySetGo,0.0008,,37.7241202545166,0.987147490978241,0.13152794554829594,0.0
1186,Encoder-finetuned B-EPIC,UVG-1k,ReadySetGo,0.0016,,36.211184692382815,0.9825654399394989,0.09202774196863174,0.0
1187,Encoder-finetuned B-EPIC,UVG-1k,ReadySetGo,0.0032,,34.829429092407224,0.9768025553226471,0.06151361756026745,0.0
1188,Encoder-finetuned B-EPIC,UVG-1k,ReadySetGo,0.0064,,33.111707801818845,0.9670501470565795,0.042696102149784566,0.0
1189,Encoder-finetuned B-EPIC,UVG-1k,ReadySetGo,0.0128,,31.341344413757323,0.9523541951179504,0.03308788020163775,0.0
1190,Encoder-finetuned SSF18,UVG-1k,ReadySetGo,0.0001,,41.41242134094238,0.9939330482482908,0.5515129971504211,0.0
1191,Encoder-finetuned SSF18,UVG-1k,ReadySetGo,0.0002,,40.33809631347656,0.9923782896995544,0.3734432089328766,0.0
1192,Encoder-finetuned SSF18,UVG-1k,ReadySetGo,0.0004,,39.162055282592775,0.9904618513584136,0.2627892878651619,0.0
1193,Encoder-finetuned SSF18,UVG-1k,ReadySetGo,0.0008,,37.876777420043936,0.9878234493732452,0.18615443229675294,0.0
1194,Encoder-finetuned SSF18,UVG-1k,ReadySetGo,0.0016,,36.52677734375,0.9841660845279694,0.13292090341448784,0.0
1195,Encoder-finetuned SSF18,UVG-1k,ReadySetGo,0.0032,,35.078460083007805,0.9787240171432496,0.09258545875549316,0.0
1196,Encoder-finetuned SSF18,UVG-1k,ReadySetGo,0.0064,,33.536527709960936,0.9709479963779448,0.06599053390324115,0.0
1197,Encoder-finetuned SSF18,UVG-1k,ReadySetGo,0.0128,,31.86282684326172,0.9588050436973572,0.047074483186006544,0.0
1198,"H.264 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,0.0,361.20199909922445,1.0,3.782952327674884,0.0
1199,"H.264 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,9.0,40.44612011876469,0.9916920566558838,0.4389728523662501,0.0
1200,"H.264 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,12.0,39.176761493206854,0.9894874040285746,0.2454986496913583,0.0
1201,"H.264 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,15.0,37.890144352986624,0.9869220176339151,0.1554387345678995,0.0
1202,"H.264 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,18.0,36.56301907760849,0.9837762477993964,0.10365715663580342,0.0
1203,"H.264 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,21.0,35.199176928722224,0.9796765928467116,0.07214950488683074,0.0
1204,"H.264 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,24.0,33.81904582264649,0.9738546147942544,0.0514690586419748,0.0
1205,"H.264 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,27.0,32.43007884978316,0.9659475463628768,0.03719630915637851,0.0
1206,"H.264 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,30.0,31.02006927803393,0.954756739338239,0.02723992412551409,0.0
1207,"H.264 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,33.0,29.57615411005609,0.939084503352642,0.020104282407407543,0.0
1208,"H.264 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,36.0,28.111681008438374,0.9172064042091371,0.014868795010287985,0.0
1209,"H.264 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,0.0,361.20199909922445,1.0,3.8629481031378607,0.0
1210,"H.264 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,9.0,40.58504093707583,0.9925746032595636,0.6571176890432149,0.0
1211,"H.264 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,12.0,39.11454812646042,0.989769136607647,0.3668492026748989,0.0
1212,"H.264 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,15.0,37.753179240716065,0.9870889972647032,0.226002372685186,0.0
1213,"H.264 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,18.0,36.37551418780539,0.9837845009565354,0.1514415316358016,0.0
1214,"H.264 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,21.0,34.99658150723905,0.9794876216848692,0.10524918338477254,0.0
1215,"H.264 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,24.0,33.641570790384755,0.9737768309315046,0.07607692258230446,0.0
1216,"H.264 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,27.0,32.27609634225912,0.9659763978918392,0.05605891846707775,0.0
1217,"H.264 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,30.0,30.89234555553467,0.9546990366776784,0.04203188014403352,0.0
1218,"H.264 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,33.0,29.478574652749376,0.9391992249091466,0.031963599537036584,0.0
1219,"H.264 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,36.0,28.02538563188761,0.9173570681611696,0.02465583204732485,0.0
1220,"H.265 (HM, B-frames)",UVG-1k,ReadySetGo,,10.0,43.069471316281316,0.9937975064913432,0.6762382330246919,0.0
1221,"H.265 (HM, B-frames)",UVG-1k,ReadySetGo,,14.0,41.49175583492336,0.9918613352378208,0.29872394547325104,0.0
1222,"H.265 (HM, B-frames)",UVG-1k,ReadySetGo,,18.0,40.269104831097565,0.9902174153923988,0.1629376157407407,0.0
1223,"H.265 (HM, B-frames)",UVG-1k,ReadySetGo,,22.0,38.81352741920032,0.9877638749281564,0.0965573623971193,0.0
1224,"H.265 (HM, B-frames)",UVG-1k,ReadySetGo,,26.0,37.018652986212906,0.9835045582056046,0.05700403163580251,0.0
1225,"H.265 (HM, B-frames)",UVG-1k,ReadySetGo,,30.0,35.05266556262557,0.9767220227917036,0.034163766718107044,0.0
1226,"H.265 (HM, B-frames)",UVG-1k,ReadySetGo,,34.0,33.161875049885914,0.9670296422640484,0.021194026491769543,0.0
1227,"H.265 (HM, B-frames)",UVG-1k,ReadySetGo,,38.0,31.19313211406557,0.9518051259716352,0.012995826903292177,0.0
1228,"H.265 (HM, B-frames)",UVG-1k,ReadySetGo,,42.0,29.28845585594788,0.930035634636879,0.007908043981481481,0.0
1229,"H.265 (HM, B-frames)",UVG-1k,ReadySetGo,,46.0,27.832180583213283,0.905553795993328,0.00567002314814815,0.0
1230,"H.265 (HM, low latency)",UVG-1k,ReadySetGo,,12.0,42.53994774010039,0.9933196497956912,0.6786994663065836,0.0
1231,"H.265 (HM, low latency)",UVG-1k,ReadySetGo,,17.0,40.547643032200824,0.9906445625424384,0.27615345936213986,0.0
1232,"H.265 (HM, low latency)",UVG-1k,ReadySetGo,,22.0,38.603331619205,0.9872829193870226,0.1421450552983537,0.0
1233,"H.265 (HM, low latency)",UVG-1k,ReadySetGo,,27.0,36.110346623962435,0.9806540045142174,0.07281046810699597,0.0
1234,"H.265 (HM, low latency)",UVG-1k,ReadySetGo,,32.0,33.747229408207716,0.9704353911677996,0.04062507073045269,0.0
1235,"H.265 (HM, low latency)",UVG-1k,ReadySetGo,,37.0,31.35359037062048,0.9532965821027756,0.02300068801440329,0.0
1236,"H.265 (HM, low latency)",UVG-1k,ReadySetGo,,42.0,29.071724873112696,0.9267469920714696,0.012851195987654341,0.0
1237,"H.265 (HM, low latency)",UVG-1k,ReadySetGo,,47.0,26.977244604499468,0.8890506113568942,0.007522357253086412,0.0
1238,"H.265 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,0.0,44.19614640261817,0.9961353836456934,1.462738374485612,0.0
1239,"H.265 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,9.0,40.26072064572711,0.990966964761416,0.2737843428497971,0.0
1240,"H.265 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,12.0,39.107564294478095,0.9890606752038004,0.16598504372427786,0.0
1241,"H.265 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,15.0,37.86270440811073,0.9865474555889764,0.10964823173868216,0.0
1242,"H.265 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,18.0,36.52418707988153,0.9830765454967816,0.07536473122428082,0.0
1243,"H.265 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,21.0,35.12084774090677,0.9782279353340468,0.05276693672839555,0.0
1244,"H.265 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,24.0,33.678398413112674,0.9715906363725664,0.03711442258230471,0.0
1245,"H.265 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,27.0,32.195316692459386,0.9624770965178808,0.025922093621399515,0.0
1246,"H.265 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,30.0,30.70342488621901,0.9498173047105472,0.01779140303497927,0.0
1247,"H.265 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,33.0,29.211882830475467,0.9334416848421097,0.011963734567901323,0.0
1248,"H.265 (ffmpeg, B-frames)",UVG-1k,ReadySetGo,,36.0,27.682294196444268,0.9105676797032356,0.007910397376543159,0.0
1249,"H.265 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,0.0,45.96644276138341,0.997802265882492,2.2253387667180973,0.0
1250,"H.265 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,9.0,40.75139390047296,0.9921173254648844,0.5418906764403288,0.0
1251,"H.265 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,12.0,39.463913148890256,0.9899147989352544,0.30743980838477164,0.0
1252,"H.265 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,15.0,38.177870398051425,0.9874490291873614,0.18910246270576173,0.0
1253,"H.265 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,18.0,36.829608262156064,0.9842231377959252,0.12586171553498066,0.0
1254,"H.265 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,21.0,35.449745491143354,0.9799170604348184,0.0873202417695468,0.0
1255,"H.265 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,24.0,34.02020387886526,0.9740516881148019,0.06162394547325083,0.0
1256,"H.265 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,27.0,32.56189962273036,0.9659173318743706,0.04378068415637852,0.0
1257,"H.265 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,30.0,31.12277865656181,0.9551301777362824,0.03103643261316894,0.0
1258,"H.265 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,33.0,29.649617422521025,0.940449075102806,0.02164506815843645,0.0
1259,"H.265 (ffmpeg, low latency)",UVG-1k,ReadySetGo,,36.0,28.096183385868763,0.9196925071875254,0.014811085390946537,0.0
1260,InstA-B-EPIC,UVG-1k,ReadySetGo,0.0001,,42.220703048706056,0.9944437992572784,0.4853512920353148,0.011752814054489136
1261,InstA-B-EPIC,UVG-1k,ReadySetGo,0.0002,,41.017107162475575,0.9928162813186644,0.3191003279301855,0.013289198279380798
1262,InstA-B-EPIC,UVG-1k,ReadySetGo,0.0004,,39.58581130981445,0.990687940120697,0.2278324628907773,0.013018681667745112
1263,InstA-B-EPIC,UVG-1k,ReadySetGo,0.0008,,38.11246788024902,0.9878895533084868,0.15993679805729125,0.008353106677532196
1264,InstA-B-EPIC,UVG-1k,ReadySetGo,0.0016,,36.86251434326172,0.9847673654556276,0.10539202085766526,0.0025843437761068344
1265,InstA-B-EPIC,UVG-1k,ReadySetGo,0.0032,,35.434181900024406,0.9795315432548524,0.07485913737747404,0.002170516178011895
1266,InstA-B-EPIC,UVG-1k,ReadySetGo,0.0064,,33.650436630249025,0.970319209098816,0.051756242570239634,0.0015830600168555975
1267,InstA-B-EPIC,UVG-1k,ReadySetGo,0.0128,,32.002393684387215,0.958473299741745,0.03743564529181975,0.0009469466167502103
1268,InstA-SSF18,UVG-1k,ReadySetGo,0.0001,,42.041972961425785,0.9943277990818024,0.4936741994545784,0.0021770188319830248
1269,InstA-SSF18,UVG-1k,ReadySetGo,0.0002,,40.769172592163095,0.9925794792175292,0.3153311930177144,0.0013807254492991256
1270,InstA-SSF18,UVG-1k,ReadySetGo,0.0004,,39.20410140991211,0.9901469731330872,0.20490851649477645,0.0009758748874742801
1271,InstA-SSF18,UVG-1k,ReadySetGo,0.0008,,37.94294860839844,0.9876022577285768,0.14183963421727894,0.0007100224750032152
1272,InstA-SSF18,UVG-1k,ReadySetGo,0.0016,,36.413143615722646,0.9833858752250672,0.0987298625221223,0.0005684309594425152
1273,InstA-SSF18,UVG-1k,ReadySetGo,0.0032,,34.95986953735351,0.9777805292606354,0.06971651909649372,0.00046393726490162043
1274,InstA-SSF18,UVG-1k,ReadySetGo,0.0064,,33.289671745300296,0.9691512548923492,0.04866416719809727,0.00038238841869212963
1275,InstA-SSF18,UVG-1k,ReadySetGo,0.0128,,31.610590286254894,0.9564662384986876,0.03505755114007143,0.0003399802125530478
1276,InstA-SSF5,UVG-1k,ReadySetGo,0.0001,,41.86757049560547,0.9942174994945526,0.5617128591229396,0.0023610952369470164
1277,InstA-SSF5,UVG-1k,ReadySetGo,0.0004,,39.2511971282959,0.990362377166748,0.2333595274874213,0.0009737882386509773
1278,InstA-SSF5,UVG-1k,ReadySetGo,0.0008,,37.80840347290039,0.9872474050521852,0.15553455726391496,0.000678467600630144
1279,InstA-SSF5,UVG-1k,ReadySetGo,0.0128,,31.443849296569823,0.9553327536582948,0.03592659731107485,0.00017556074479970426
1280,SSF18,UVG-1k,ReadySetGo,0.0001,,41.50959663391113,0.99407861828804,0.5909357896090538,0.0
1281,SSF18,UVG-1k,ReadySetGo,0.0002,,40.3401700592041,0.992324913740158,0.39080697016460897,0.0
1282,SSF18,UVG-1k,ReadySetGo,0.0004,,39.02170700073242,0.9900246059894562,0.26518114068930043,0.0
1283,SSF18,UVG-1k,ReadySetGo,0.0008,,37.583625259399405,0.9868862187862396,0.1818950295781893,0.0
1284,SSF18,UVG-1k,ReadySetGo,0.0016,,36.06600624084473,0.982217298746109,0.12505348508230452,0.0
1285,SSF18,UVG-1k,ReadySetGo,0.0032,,34.61799858093261,0.9763161396980286,0.08814402006172838,0.0
1286,SSF18,UVG-1k,ReadySetGo,0.0064,,33.00904109954834,0.9672997498512268,0.0616395897633745,0.0
1287,SSF18,UVG-1k,ReadySetGo,0.0128,,31.2777872467041,0.9529940557479858,0.043806539351851866,0.0
1288,SSF5,UVG-1k,ReadySetGo,0.0001,,41.023410568237296,0.9937641990184783,0.6836006494341563,0.0
1289,SSF5,UVG-1k,ReadySetGo,0.0004,,38.72236381530762,0.9897961044311524,0.31176107253086416,0.0
1290,SSF5,UVG-1k,ReadySetGo,0.0008,,37.355574798584,0.9865039360523224,0.21842512860082308,0.0
1291,SSF5,UVG-1k,ReadySetGo,0.0128,,31.06630443572998,0.951726928949356,0.0522752829218107,0.0
1292,B-EPIC,UVG-1k,ShakeNDry,0.0001,,40.116799926757814,0.9901036906242372,0.6311487114429474,0.0
1293,B-EPIC,UVG-1k,ShakeNDry,0.0002,,38.68769409179689,0.9848268556594848,0.3221472328901291,0.0
1294,B-EPIC,UVG-1k,ShakeNDry,0.0004,,37.40874328613281,0.9786006402969358,0.18233874946832654,0.0
1295,B-EPIC,UVG-1k,ShakeNDry,0.0008,,36.14798858642578,0.9711404824256896,0.1111111494898796,0.0
1296,B-EPIC,UVG-1k,ShakeNDry,0.0016,,34.88702209472656,0.9610892248153686,0.06986110985279083,0.0
1297,B-EPIC,UVG-1k,ShakeNDry,0.0032,,33.586570587158214,0.9470403838157654,0.04459717147052288,0.0
1298,B-EPIC,UVG-1k,ShakeNDry,0.0064,,32.145425415039064,0.9249885940551758,0.027876343578100204,0.0
1299,B-EPIC,UVG-1k,ShakeNDry,0.0128,,30.82236068725586,0.8986212277412414,0.018658051453530788,0.0
1300,Encoder-finetuned B-EPIC,UVG-1k,ShakeNDry,0.0001,,40.06852279663086,0.9902520585060122,0.591728698015213,0.0
1301,Encoder-finetuned B-EPIC,UVG-1k,ShakeNDry,0.0002,,38.725069274902346,0.9853155851364136,0.302675638794899,0.0
1302,Encoder-finetuned B-EPIC,UVG-1k,ShakeNDry,0.0004,,37.754739837646476,0.9808871126174928,0.19096435993909835,0.0
1303,Encoder-finetuned B-EPIC,UVG-1k,ShakeNDry,0.0008,,36.68303268432617,0.9749507188796998,0.11960994929075244,0.0
1304,Encoder-finetuned B-EPIC,UVG-1k,ShakeNDry,0.0016,,35.25918273925781,0.9642334103584288,0.06734270252287387,0.0
1305,Encoder-finetuned B-EPIC,UVG-1k,ShakeNDry,0.0032,,34.11311904907227,0.9534373283386228,0.045185514912009235,0.0
1306,Encoder-finetuned B-EPIC,UVG-1k,ShakeNDry,0.0064,,32.10189491271973,0.925421063899994,0.02254876583814621,0.0
1307,Encoder-finetuned B-EPIC,UVG-1k,ShakeNDry,0.0128,,30.907774505615233,0.901822350025177,0.015491251088678838,0.0
1308,Encoder-finetuned SSF18,UVG-1k,ShakeNDry,0.0001,,40.09264236450196,0.9901816701889038,0.6555498814582825,0.0
1309,Encoder-finetuned SSF18,UVG-1k,ShakeNDry,0.0002,,38.85698699951172,0.9855762434005736,0.3754452478885649,0.0
1310,Encoder-finetuned SSF18,UVG-1k,ShakeNDry,0.0004,,37.57500778198242,0.9793626070022584,0.20334498912096025,0.0
1311,Encoder-finetuned SSF18,UVG-1k,ShakeNDry,0.0008,,36.552237396240244,0.9735557341575622,0.13212272316217422,0.0
1312,Encoder-finetuned SSF18,UVG-1k,ShakeNDry,0.0016,,35.54605270385742,0.9661008238792421,0.08983969628810883,0.0
1313,Encoder-finetuned SSF18,UVG-1k,ShakeNDry,0.0032,,34.30655303955078,0.9544369196891784,0.05721441932022572,0.0
1314,Encoder-finetuned SSF18,UVG-1k,ShakeNDry,0.0064,,33.090982360839845,0.9394202494621277,0.038272315189242366,0.0
1315,Encoder-finetuned SSF18,UVG-1k,ShakeNDry,0.0128,,31.683350524902345,0.9151485967636108,0.024143385663628586,0.0
1316,"H.264 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,0.0,361.20199909922235,1.0,4.818467322530831,0.0
1317,"H.264 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,9.0,39.3354412713095,0.9861980104446412,0.7913114840534949,0.0
1318,"H.264 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,12.0,38.03184502879094,0.9804544687271118,0.39759470164608857,0.0
1319,"H.264 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,15.0,37.12071645294621,0.9755497858921688,0.21336800411522594,0.0
1320,"H.264 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,18.0,36.21469306095202,0.9696803011496862,0.12594632201646055,0.0
1321,"H.264 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,21.0,35.164278346115225,0.9612420984109242,0.07622827932098747,0.0
1322,"H.264 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,24.0,33.97774471859696,0.9488100657860438,0.045125874485596934,0.0
1323,"H.264 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,27.0,32.7642153965216,0.9319675540924072,0.025624022633744976,0.0
1324,"H.264 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,30.0,31.563080993273285,0.9100210750102996,0.01400788323045266,0.0
1325,"H.264 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,33.0,30.38920057187069,0.8844483349720637,0.008010738168724291,0.0
1326,"H.264 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,36.0,29.237781065836035,0.8560764741897583,0.005169727366255153,0.0
1327,"H.264 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,0.0,361.20199909922235,1.0,4.886351504629607,0.0
1328,"H.264 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,9.0,39.259828026036146,0.9872454498211544,0.9204304526749016,0.0
1329,"H.264 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,12.0,37.76977955832549,0.9806671967109044,0.4958180298353909,0.0
1330,"H.264 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,15.0,36.667439426721614,0.9743833267688752,0.2809398791152246,0.0
1331,"H.264 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,18.0,35.601590225352936,0.9672042087713876,0.1724299125514413,0.0
1332,"H.264 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,21.0,34.463876804476705,0.9575256160895028,0.11138607253086348,0.0
1333,"H.264 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,24.0,33.305692055046,0.9445310777425766,0.0728375900205762,0.0
1334,"H.264 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,27.0,32.13431070242061,0.9271327606836954,0.04736093106995869,0.0
1335,"H.264 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,30.0,30.940433626796647,0.9036045521497726,0.030524138374485605,0.0
1336,"H.264 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,33.0,29.761629094096232,0.8748468208312988,0.02035061728395069,0.0
1337,"H.264 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,36.0,28.609036607340194,0.8406642023722329,0.01421170267489704,0.0
1338,"H.265 (HM, B-frames)",UVG-1k,ShakeNDry,,10.0,41.81020134702725,0.9913950832684836,1.3627272762345677,0.0
1339,"H.265 (HM, B-frames)",UVG-1k,ShakeNDry,,14.0,39.3668848291936,0.9844820527235668,0.5659305941358028,0.0
1340,"H.265 (HM, B-frames)",UVG-1k,ShakeNDry,,18.0,38.07793135823727,0.9787551534175872,0.2419380658436213,0.0
1341,"H.265 (HM, B-frames)",UVG-1k,ShakeNDry,,22.0,37.017207308754784,0.9730745275815328,0.12132371399176965,0.0
1342,"H.265 (HM, B-frames)",UVG-1k,ShakeNDry,,26.0,35.66572782885643,0.96322425921758,0.0609649562757202,0.0
1343,"H.265 (HM, B-frames)",UVG-1k,ShakeNDry,,30.0,34.090006741128704,0.9464948183298112,0.029074922839506138,0.0
1344,"H.265 (HM, B-frames)",UVG-1k,ShakeNDry,,34.0,32.66060793316947,0.9247382360696792,0.01406078960905349,0.0
1345,"H.265 (HM, B-frames)",UVG-1k,ShakeNDry,,38.0,31.29972708072276,0.9005848101774852,0.007164994855967085,0.0
1346,"H.265 (HM, B-frames)",UVG-1k,ShakeNDry,,42.0,30.03591660929305,0.8754073828458786,0.0040343878600823035,0.0
1347,"H.265 (HM, B-frames)",UVG-1k,ShakeNDry,,46.0,28.75952962230865,0.8416798249880473,0.0024739969135802444,0.0
1348,"H.265 (HM, low latency)",UVG-1k,ShakeNDry,,12.0,41.151671191747326,0.9900935604174932,1.2788088348765445,0.0
1349,"H.265 (HM, low latency)",UVG-1k,ShakeNDry,,17.0,38.575146323821656,0.9814469921588898,0.4159739068930041,0.0
1350,"H.265 (HM, low latency)",UVG-1k,ShakeNDry,,22.0,37.046883761177725,0.9736684036254882,0.17078043981481472,0.0
1351,"H.265 (HM, low latency)",UVG-1k,ShakeNDry,,27.0,35.083473100343696,0.9588484787940978,0.07485020576131689,0.0
1352,"H.265 (HM, low latency)",UVG-1k,ShakeNDry,,32.0,33.17573457290686,0.9358438658714294,0.03444493312757205,0.0
1353,"H.265 (HM, low latency)",UVG-1k,ShakeNDry,,37.0,31.28142023812593,0.9033502582708994,0.01579958847736626,0.0
1354,"H.265 (HM, low latency)",UVG-1k,ShakeNDry,,42.0,29.59132042758661,0.866171632607778,0.007462345679012345,0.0
1355,"H.265 (HM, low latency)",UVG-1k,ShakeNDry,,47.0,27.67403572843801,0.8059520546595256,0.003517451131687241,0.0
1356,"H.265 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,0.0,43.09477751541785,0.9940800537665684,2.0681681841563875,0.0
1357,"H.265 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,9.0,38.55639490504644,0.9815663711229959,0.4249495756172871,0.0
1358,"H.265 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,12.0,37.672526980076256,0.9772787042458853,0.23249483024691325,0.0
1359,"H.265 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,15.0,36.793896400329054,0.972216525276502,0.1346369084362138,0.0
1360,"H.265 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,18.0,35.80702616099365,0.9651989116271336,0.08185480967078247,0.0
1361,"H.265 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,21.0,34.68609082380109,0.9548828194538752,0.050173405349794115,0.0
1362,"H.265 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,24.0,33.51979833103318,0.9410543795426688,0.029982240226337588,0.0
1363,"H.265 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,27.0,32.36130680013803,0.9235034086306891,0.016881597222222218,0.0
1364,"H.265 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,30.0,31.17991901713352,0.9014638485511144,0.008860802469135858,0.0
1365,"H.265 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,33.0,30.05529939917297,0.8763717538118363,0.00459291409465019,0.0
1366,"H.265 (ffmpeg, B-frames)",UVG-1k,ShakeNDry,,36.0,28.929782151250443,0.8475329254070918,0.002677173353909481,0.0
1367,"H.265 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,0.0,45.07004592530034,0.996536231637001,2.879533706275734,0.0
1368,"H.265 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,9.0,39.078377344864265,0.9850255692005158,0.7474904835390896,0.0
1369,"H.265 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,12.0,37.82168605100143,0.9793264005581538,0.4072699588477356,0.0
1370,"H.265 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,15.0,36.76126864693607,0.9732253609100976,0.23023981481481506,0.0
1371,"H.265 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,18.0,35.71334630704633,0.9659246551990508,0.1410739454732516,0.0
1372,"H.265 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,21.0,34.62514646844897,0.9565424178044,0.0903392618312753,0.0
1373,"H.265 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,24.0,33.51487447257177,0.9442940517266591,0.057723636831275536,0.0
1374,"H.265 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,27.0,32.318049711623274,0.9276435037453971,0.036311574074074274,0.0
1375,"H.265 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,30.0,31.149937146087765,0.9063106431563696,0.0222628986625513,0.0
1376,"H.265 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,33.0,29.954240750454716,0.8791372160116832,0.013367116769547391,0.0
1377,"H.265 (ffmpeg, low latency)",UVG-1k,ShakeNDry,,36.0,28.75971798868769,0.8467787818113963,0.008145357510288056,0.0
1378,InstA-B-EPIC,UVG-1k,ShakeNDry,0.0001,,40.99051773071289,0.99198499917984,0.6749977635606296,0.003506267908960581
1379,InstA-B-EPIC,UVG-1k,ShakeNDry,0.0002,,39.53015731811524,0.9877958774566652,0.3755162397227353,0.0022221291437745094
1380,InstA-B-EPIC,UVG-1k,ShakeNDry,0.0004,,38.28573883056641,0.9824193239212036,0.2107800845815904,0.0020003695972263813
1381,InstA-B-EPIC,UVG-1k,ShakeNDry,0.0008,,37.16736572265625,0.9763615679740906,0.1292087937672726,0.001600748742930591
1382,InstA-B-EPIC,UVG-1k,ShakeNDry,0.0016,,35.777168884277344,0.9672810411453248,0.08191361671454378,0.0012848619371652605
1383,InstA-B-EPIC,UVG-1k,ShakeNDry,0.0032,,34.96662826538086,0.9592885804176332,0.057109317133679165,0.0010634289355948567
1384,InstA-B-EPIC,UVG-1k,ShakeNDry,0.0064,,33.4811408996582,0.9422801280021668,0.03837318408443696,0.0010934073943644762
1385,InstA-B-EPIC,UVG-1k,ShakeNDry,0.0128,,32.394406661987304,0.9239563965797424,0.02666997144372306,0.0009599566110409797
1386,InstA-SSF18,UVG-1k,ShakeNDry,0.0001,,40.85922134399414,0.9920255875587464,0.7050135199684174,0.0025729168676054525
1387,InstA-SSF18,UVG-1k,ShakeNDry,0.0002,,39.330118865966796,0.9873095560073852,0.3703200112058302,0.0016291613417888373
1388,InstA-SSF18,UVG-1k,ShakeNDry,0.0004,,38.05530197143555,0.9816995215415956,0.20949631127143592,0.0011813133961869856
1389,InstA-SSF18,UVG-1k,ShakeNDry,0.0008,,36.96234085083008,0.9755288887023926,0.12781433482685206,0.0009082450207368828
1390,InstA-SSF18,UVG-1k,ShakeNDry,0.0016,,35.80142486572266,0.9675530552864074,0.08404044509417236,0.0007622168772505142
1391,InstA-SSF18,UVG-1k,ShakeNDry,0.0032,,34.52352920532226,0.9557471203804015,0.05322803125991007,0.0006655984258455503
1392,InstA-SSF18,UVG-1k,ShakeNDry,0.0064,,33.20538818359375,0.9397961616516112,0.035259064871268994,0.0006159698611914867
1393,InstA-SSF18,UVG-1k,ShakeNDry,0.0128,,31.80608497619629,0.9165369272232056,0.02394365219944789,0.0005693353346836419
1394,InstA-SSF5,UVG-1k,ShakeNDry,0.0001,,40.95380493164063,0.9919538712501526,0.7226512709821694,0.002511590751993313
1395,InstA-SSF5,UVG-1k,ShakeNDry,0.0004,,38.16260498046875,0.9821988677978516,0.224568716292813,0.0009031417783886316
1396,InstA-SSF5,UVG-1k,ShakeNDry,0.0008,,36.86636627197266,0.9752631306648254,0.1296887484073639,0.0006038999204282408
1397,InstA-SSF5,UVG-1k,ShakeNDry,0.0128,,31.7896639251709,0.9168747305870056,0.02224649457108582,0.00020588252063641333
1398,SSF18,UVG-1k,ShakeNDry,0.0001,,40.27893798828125,0.9905717754364014,0.7199809284979424,0.0
1399,SSF18,UVG-1k,ShakeNDry,0.0002,,38.57180450439453,0.9843444633483888,0.3307369598765432,0.0
1400,SSF18,UVG-1k,ShakeNDry,0.0004,,37.582174224853524,0.9792236089706421,0.2014233796296296,0.0
1401,SSF18,UVG-1k,ShakeNDry,0.0008,,36.57349761962891,0.9735255885124208,0.1319922067901234,0.0
1402,SSF18,UVG-1k,ShakeNDry,0.0016,,35.410261688232424,0.9647162365913392,0.08479877829218105,0.0
1403,SSF18,UVG-1k,ShakeNDry,0.0032,,34.25497131347656,0.953673973083496,0.05579692644032922,0.0
1404,SSF18,UVG-1k,ShakeNDry,0.0064,,32.88360748291016,0.9361754608154296,0.035670923353909464,0.0
1405,SSF18,UVG-1k,ShakeNDry,0.0128,,31.439673080444337,0.9105552959442141,0.022762358539094654,0.0
1406,SSF5,UVG-1k,ShakeNDry,0.0001,,39.98044021606445,0.990053277015686,0.734816010802469,0.0
1407,SSF5,UVG-1k,ShakeNDry,0.0004,,37.68031433105469,0.9806536626815796,0.2420779192386831,0.0
1408,SSF5,UVG-1k,ShakeNDry,0.0008,,36.32243591308594,0.9724241161346436,0.1317880401234568,0.0
1409,SSF5,UVG-1k,ShakeNDry,0.0128,,31.36991813659668,0.9115346336364746,0.023500887345679008,0.0
1410,B-EPIC,UVG-1k,YachtRide,0.0001,,41.86395858764649,0.9931007635593414,0.4987054419517517,0.0
1411,B-EPIC,UVG-1k,YachtRide,0.0002,,40.6433821105957,0.9907212936878204,0.3348583996295929,0.0
1412,B-EPIC,UVG-1k,YachtRide,0.0004,,39.27307273864745,0.9873461246490478,0.2243943440914154,0.0
1413,B-EPIC,UVG-1k,YachtRide,0.0008,,37.75000373840332,0.9823653888702392,0.15038514792919158,0.0
1414,B-EPIC,UVG-1k,YachtRide,0.0016,,36.13033233642578,0.9744411110877992,0.099644618332386,0.0
1415,B-EPIC,UVG-1k,YachtRide,0.0032,,34.483700866699216,0.9635251355171204,0.06289968460798262,0.0
1416,B-EPIC,UVG-1k,YachtRide,0.0064,,32.684831924438484,0.9455491638183594,0.03980040073394776,0.0
1417,B-EPIC,UVG-1k,YachtRide,0.0128,,31.103751106262212,0.9250924527645112,0.02597959015518427,0.0
1418,Encoder-finetuned B-EPIC,UVG-1k,YachtRide,0.0001,,41.87387016296387,0.9932839488983154,0.4815410095453263,0.0
1419,Encoder-finetuned B-EPIC,UVG-1k,YachtRide,0.0002,,40.72705284118652,0.9911359453201294,0.32557328581809997,0.0
1420,Encoder-finetuned B-EPIC,UVG-1k,YachtRide,0.0004,,39.48883972167969,0.9883536493778228,0.2214899468421936,0.0
1421,Encoder-finetuned B-EPIC,UVG-1k,YachtRide,0.0008,,38.075057525634776,0.9841619598865508,0.1511164562404156,0.0
1422,Encoder-finetuned B-EPIC,UVG-1k,YachtRide,0.0016,,36.562771530151366,0.9774977242946624,0.10253525659441948,0.0
1423,Encoder-finetuned B-EPIC,UVG-1k,YachtRide,0.0032,,35.036916427612304,0.96878173828125,0.06700399786233903,0.0
1424,Encoder-finetuned B-EPIC,UVG-1k,YachtRide,0.0064,,33.262857360839845,0.9529452431201936,0.04290336400270462,0.0
1425,Encoder-finetuned B-EPIC,UVG-1k,YachtRide,0.0128,,31.669566841125487,0.9359737646579742,0.029146373122930527,0.0
1426,Encoder-finetuned SSF18,UVG-1k,YachtRide,0.0001,,41.94445732116699,0.9932534837722778,0.5375361281633377,0.0
1427,Encoder-finetuned SSF18,UVG-1k,YachtRide,0.0002,,40.83468544006347,0.9913833117485048,0.3752744245529175,0.0
1428,Encoder-finetuned SSF18,UVG-1k,YachtRide,0.0004,,39.5891049194336,0.9887416791915894,0.2652593299746513,0.0
1429,Encoder-finetuned SSF18,UVG-1k,YachtRide,0.0008,,38.22013488769531,0.9849099600315094,0.1855162900686264,0.0
1430,Encoder-finetuned SSF18,UVG-1k,YachtRide,0.0016,,36.40038116455078,0.9761628472805024,0.12344766870141027,0.0
1431,Encoder-finetuned SSF18,UVG-1k,YachtRide,0.0032,,35.304396896362306,0.9712010037899016,0.0902951940894127,0.0
1432,Encoder-finetuned SSF18,UVG-1k,YachtRide,0.0064,,33.706044921875,0.9582266056537628,0.06200884580612182,0.0
1433,Encoder-finetuned SSF18,UVG-1k,YachtRide,0.0128,,32.04184597015381,0.9387796437740326,0.04073791362345218,0.0
1434,"H.264 (ffmpeg, B-frames)",UVG-1k,YachtRide,,0.0,361.20199909922445,1.0,3.9698130851337177,0.0
1435,"H.264 (ffmpeg, B-frames)",UVG-1k,YachtRide,,9.0,40.65565865323524,0.9898270348707836,0.6180946759259301,0.0
1436,"H.264 (ffmpeg, B-frames)",UVG-1k,YachtRide,,12.0,39.17743084309179,0.9865444789330164,0.3855109374999948,0.0
1437,"H.264 (ffmpeg, B-frames)",UVG-1k,YachtRide,,15.0,37.771254294125335,0.9826422942678134,0.2548819315843616,0.0
1438,"H.264 (ffmpeg, B-frames)",UVG-1k,YachtRide,,18.0,36.36853367667259,0.9778963310519854,0.1693171617798341,0.0
1439,"H.264 (ffmpeg, B-frames)",UVG-1k,YachtRide,,21.0,34.949833166495125,0.9711504430572192,0.11292915380658368,0.0
1440,"H.264 (ffmpeg, B-frames)",UVG-1k,YachtRide,,24.0,33.48936325731709,0.9611795299251874,0.07470670653292187,0.0
1441,"H.264 (ffmpeg, B-frames)",UVG-1k,YachtRide,,27.0,32.026897705422286,0.9471822313467662,0.049019450874485664,0.0
1442,"H.264 (ffmpeg, B-frames)",UVG-1k,YachtRide,,30.0,30.59566378039784,0.9272478733460108,0.03205104809670798,0.0
1443,"H.264 (ffmpeg, B-frames)",UVG-1k,YachtRide,,33.0,29.189506624690644,0.8992137572169304,0.020836329732510563,0.0
1444,"H.264 (ffmpeg, B-frames)",UVG-1k,YachtRide,,36.0,27.81447991288855,0.8619128744800886,0.013296251286008368,0.0
1445,"H.264 (ffmpeg, low latency)",UVG-1k,YachtRide,,0.0,361.20199909922445,1.0,3.99964637988686,0.0
1446,"H.264 (ffmpeg, low latency)",UVG-1k,YachtRide,,9.0,40.77653981080803,0.9903374284505844,0.7577517875514439,0.0
1447,"H.264 (ffmpeg, low latency)",UVG-1k,YachtRide,,12.0,39.23696200427239,0.9869405152400336,0.4731480516975341,0.0
1448,"H.264 (ffmpeg, low latency)",UVG-1k,YachtRide,,15.0,37.82437388298107,0.9831766747434934,0.31259599408436606,0.0
1449,"H.264 (ffmpeg, low latency)",UVG-1k,YachtRide,,18.0,36.402371845561575,0.9783207531770072,0.20791127829218334,0.0
1450,"H.264 (ffmpeg, low latency)",UVG-1k,YachtRide,,21.0,34.967187706764506,0.971430753171444,0.1394301697530848,0.0
1451,"H.264 (ffmpeg, low latency)",UVG-1k,YachtRide,,24.0,33.50341045150201,0.9614348723491032,0.09325124099794332,0.0
1452,"H.264 (ffmpeg, low latency)",UVG-1k,YachtRide,,27.0,32.042864278105576,0.947426105340322,0.06215641718106951,0.0
1453,"H.264 (ffmpeg, low latency)",UVG-1k,YachtRide,,30.0,30.604910152555362,0.9278117432196936,0.04129999999999974,0.0
1454,"H.264 (ffmpeg, low latency)",UVG-1k,YachtRide,,33.0,29.20605784023461,0.9007542981704076,0.027444765946501887,0.0
1455,"H.264 (ffmpeg, low latency)",UVG-1k,YachtRide,,36.0,27.85923298310817,0.8652521624167758,0.01843914609053484,0.0
1456,"H.265 (HM, B-frames)",UVG-1k,YachtRide,,10.0,43.412287057829296,0.9927140887578328,0.8778425733024691,0.0
1457,"H.265 (HM, B-frames)",UVG-1k,YachtRide,,14.0,41.72818947279074,0.9901912327607472,0.4936644868827164,0.0
1458,"H.265 (HM, B-frames)",UVG-1k,YachtRide,,18.0,40.180917863295726,0.9871718791127204,0.2972705118312757,0.0
1459,"H.265 (HM, B-frames)",UVG-1k,YachtRide,,22.0,38.37153594450933,0.9823381083210309,0.17359974279835408,0.0
1460,"H.265 (HM, B-frames)",UVG-1k,YachtRide,,26.0,36.24448620558611,0.9737844441334408,0.09270693158436212,0.0
1461,"H.265 (HM, B-frames)",UVG-1k,YachtRide,,30.0,34.05739082273917,0.9600234521428744,0.046939480452674855,0.0
1462,"H.265 (HM, B-frames)",UVG-1k,YachtRide,,34.0,32.073748673138496,0.9408646366993586,0.02364587191358027,0.0
1463,"H.265 (HM, B-frames)",UVG-1k,YachtRide,,38.0,30.268645767246444,0.9141399576266608,0.011548649691358022,0.0
1464,"H.265 (HM, B-frames)",UVG-1k,YachtRide,,42.0,28.709801936685057,0.8819114693005881,0.0056705889917695405,0.0
1465,"H.265 (HM, B-frames)",UVG-1k,YachtRide,,46.0,27.609523790754803,0.8493968769907951,0.0032175540123456784,0.0
1466,"H.265 (HM, low latency)",UVG-1k,YachtRide,,12.0,42.92622487829076,0.9920111946264902,0.8492935956790135,0.0
1467,"H.265 (HM, low latency)",UVG-1k,YachtRide,,17.0,40.74835594270803,0.9881254371007284,0.43114587191358017,0.0
1468,"H.265 (HM, low latency)",UVG-1k,YachtRide,,22.0,38.53912435874267,0.9822691412766774,0.2342795781893002,0.0
1469,"H.265 (HM, low latency)",UVG-1k,YachtRide,,27.0,35.734542915042674,0.9701155730088552,0.1089149369855967,0.0
1470,"H.265 (HM, low latency)",UVG-1k,YachtRide,,32.0,33.183852689082165,0.9512307102481524,0.05174073431069957,0.0
1471,"H.265 (HM, low latency)",UVG-1k,YachtRide,,37.0,30.88571570410143,0.9234706630309424,0.02428773791152265,0.0
1472,"H.265 (HM, low latency)",UVG-1k,YachtRide,,42.0,28.839233281881494,0.8847983537117641,0.010540766460905359,0.0
1473,"H.265 (HM, low latency)",UVG-1k,YachtRide,,47.0,27.25047691754777,0.8394987910985947,0.004756629372427982,0.0
1474,"H.265 (ffmpeg, B-frames)",UVG-1k,YachtRide,,0.0,44.6209427982634,0.995397560397784,1.6900378279320891,0.0
1475,"H.265 (ffmpeg, B-frames)",UVG-1k,YachtRide,,9.0,40.182576069706286,0.9888018438220024,0.44712481995884495,0.0
1476,"H.265 (ffmpeg, B-frames)",UVG-1k,YachtRide,,12.0,38.831313965183604,0.9856821241974829,0.29282724408435984,0.0
1477,"H.265 (ffmpeg, B-frames)",UVG-1k,YachtRide,,15.0,37.44429879236263,0.9815011549989382,0.19668687628600875,0.0
1478,"H.265 (ffmpeg, B-frames)",UVG-1k,YachtRide,,18.0,36.02999030954772,0.9757378359635672,0.13203308899177013,0.0
1479,"H.265 (ffmpeg, B-frames)",UVG-1k,YachtRide,,21.0,34.60512937580913,0.9678280107180276,0.08708861882715993,0.0
1480,"H.265 (ffmpeg, B-frames)",UVG-1k,YachtRide,,24.0,33.15462354197052,0.9569030142823856,0.0560369534465017,0.0
1481,"H.265 (ffmpeg, B-frames)",UVG-1k,YachtRide,,27.0,31.70918904714097,0.9418307148416836,0.03477658822016487,0.0
1482,"H.265 (ffmpeg, B-frames)",UVG-1k,YachtRide,,30.0,30.28245336029223,0.9210952033599218,0.02045512474279811,0.0
1483,"H.265 (ffmpeg, B-frames)",UVG-1k,YachtRide,,33.0,28.948602950019172,0.894976792037487,0.011526363168724338,0.0
1484,"H.265 (ffmpeg, B-frames)",UVG-1k,YachtRide,,36.0,27.66598876077497,0.8622000246246656,0.0061690136316872105,0.0
1485,"H.265 (ffmpeg, low latency)",UVG-1k,YachtRide,,0.0,46.274418696043774,0.9969424496094386,2.342987249228377,0.0
1486,"H.265 (ffmpeg, low latency)",UVG-1k,YachtRide,,9.0,40.958794404495,0.9901640439033508,0.666923823302468,0.0
1487,"H.265 (ffmpeg, low latency)",UVG-1k,YachtRide,,12.0,39.54499589432364,0.9871855465571086,0.4303132523148174,0.0
1488,"H.265 (ffmpeg, low latency)",UVG-1k,YachtRide,,15.0,38.127019927393505,0.9834326048692068,0.2847489197530885,0.0
1489,"H.265 (ffmpeg, low latency)",UVG-1k,YachtRide,,18.0,36.70497665453585,0.9783456585804622,0.19063406635802632,0.0
1490,"H.265 (ffmpeg, low latency)",UVG-1k,YachtRide,,21.0,35.27837923522307,0.9715580812096596,0.1272328896604919,0.0
1491,"H.265 (ffmpeg, low latency)",UVG-1k,YachtRide,,24.0,33.84154126958257,0.9623303716381392,0.08340291280864237,0.0
1492,"H.265 (ffmpeg, low latency)",UVG-1k,YachtRide,,27.0,32.38603518632762,0.9494272846976916,0.053335641718106806,0.0
1493,"H.265 (ffmpeg, low latency)",UVG-1k,YachtRide,,30.0,30.950967327594753,0.9313170347611108,0.03283497299382744,0.0
1494,"H.265 (ffmpeg, low latency)",UVG-1k,YachtRide,,33.0,29.523545259655037,0.9071238862474759,0.019326369598765332,0.0
1495,"H.265 (ffmpeg, low latency)",UVG-1k,YachtRide,,36.0,28.09997038167547,0.8761085787415505,0.01097318672839511,0.0
1496,InstA-B-EPIC,UVG-1k,YachtRide,0.0001,,42.82714653015137,0.9938384509086609,0.4743214196253154,0.0029692696407437325
1497,InstA-B-EPIC,UVG-1k,YachtRide,0.0002,,41.55834281921387,0.9919757223129272,0.3246820172488276,0.0027470828499644995
1498,InstA-B-EPIC,UVG-1k,YachtRide,0.0004,,40.1922151184082,0.9895085513591766,0.2245925555664632,0.002492963336408139
1499,InstA-B-EPIC,UVG-1k,YachtRide,0.0008,,38.69043991088867,0.9858718824386596,0.15587043603021236,0.003123631235212088
1500,InstA-B-EPIC,UVG-1k,YachtRide,0.0016,,37.1246671295166,0.9803463196754456,0.10771338020987396,0.0007012138376012442
1501,InstA-B-EPIC,UVG-1k,YachtRide,0.0032,,35.5724715423584,0.9728415727615356,0.07206858661328959,0.0005962418508715928
1502,InstA-B-EPIC,UVG-1k,YachtRide,0.0064,,33.81980010986328,0.9590265631675721,0.047852543090242484,0.0005464672576636076
1503,InstA-B-EPIC,UVG-1k,YachtRide,0.0128,,32.207642517089845,0.9433097302913666,0.032004991120896824,0.0005321300704963505
1504,InstA-SSF18,UVG-1k,YachtRide,0.0001,,42.670736923217774,0.9937394201755524,0.4866993705734796,0.001969707875192901
1505,InstA-SSF18,UVG-1k,YachtRide,0.0002,,41.3312255859375,0.9916964375972748,0.3294159767769001,0.0012760516131365741
1506,InstA-SSF18,UVG-1k,YachtRide,0.0004,,39.86622489929199,0.9887488508224488,0.2287866330834082,0.0008930422935956789
1507,InstA-SSF18,UVG-1k,YachtRide,0.0008,,38.37361366271973,0.9847870361804962,0.15945321774374802,0.0006545044950006432
1508,InstA-SSF18,UVG-1k,YachtRide,0.0016,,36.78433197021484,0.9785963153839112,0.1109611607567273,0.0005215441542888374
1509,InstA-SSF18,UVG-1k,YachtRide,0.0032,,35.17399139404297,0.9695653009414672,0.07515473226879114,0.0004318913966049384
1510,InstA-SSF18,UVG-1k,YachtRide,0.0064,,33.501461486816396,0.9563118648529052,0.05040087509540374,0.0003664760511107897
1511,InstA-SSF18,UVG-1k,YachtRide,0.0128,,31.88527416229248,0.9377588510513306,0.034035021292059514,0.0003247990360966435
1512,InstA-SSF5,UVG-1k,YachtRide,0.0001,,42.4763062286377,0.993630188703537,0.5188991171975195,0.00205337516878858
1513,InstA-SSF5,UVG-1k,YachtRide,0.0004,,39.83666709899902,0.9888684105873108,0.24316903052246616,0.000869186037165638
1514,InstA-SSF5,UVG-1k,YachtRide,0.0008,,38.30647102355957,0.9845055985450744,0.1678384656280647,0.0005863793643904323
1515,InstA-SSF5,UVG-1k,YachtRide,0.0128,,31.724803581237804,0.9370827984809876,0.032916841268471976,0.00015299462840390304
1516,SSF18,UVG-1k,YachtRide,0.0001,,41.9625186920166,0.9932527661323548,0.5530993377057613,0.0
1517,SSF18,UVG-1k,YachtRide,0.0002,,40.79479934692383,0.9911475777626038,0.3787878472222223,0.0
1518,SSF18,UVG-1k,YachtRide,0.0004,,39.44579483032226,0.9878542983531952,0.26239047710905355,0.0
1519,SSF18,UVG-1k,YachtRide,0.0008,,37.973067092895505,0.9832847094535828,0.1799067322530864,0.0
1520,SSF18,UVG-1k,YachtRide,0.0016,,36.40674560546875,0.9760428619384766,0.12335479681069965,0.0
1521,SSF18,UVG-1k,YachtRide,0.0032,,34.89814826965332,0.9668792080879212,0.08373509516460906,0.0
1522,SSF18,UVG-1k,YachtRide,0.0064,,33.28910049438477,0.953274381160736,0.05693362911522633,0.0
1523,SSF18,UVG-1k,YachtRide,0.0128,,31.65471046447754,0.9332065236568452,0.03730297710905351,0.0
1524,SSF5,UVG-1k,YachtRide,0.0001,,41.48797264099121,0.9927314507961272,0.6024130722736625,0.0
1525,SSF5,UVG-1k,YachtRide,0.0004,,39.18097770690918,0.9873933482170104,0.2837090663580246,0.0
1526,SSF5,UVG-1k,YachtRide,0.0008,,37.741196899414064,0.9823433923721312,0.1968103587962963,0.0
1527,SSF5,UVG-1k,YachtRide,0.0128,,31.44637664794922,0.9306250154972076,0.03910322788065845,0.0
1528,"H.264 (ffmpeg, low latency)",Xiph-5N,aspen,,9.0,43.25698851572928,0.9975752619274876,1.7851063055013854,0.0
1529,"H.264 (ffmpeg, low latency)",Xiph-5N,aspen,,12.0,41.21783794942734,0.9959847934413376,1.30757324832143,0.0
1530,"H.264 (ffmpeg, low latency)",Xiph-5N,aspen,,15.0,39.17739783906821,0.9933412613575918,0.9016797771821528,0.0
1531,"H.264 (ffmpeg, low latency)",Xiph-5N,aspen,,18.0,37.18331917411205,0.9891605287267452,0.5682356576239947,0.0
1532,"H.264 (ffmpeg, low latency)",Xiph-5N,aspen,,21.0,35.38549078267661,0.9835241748575578,0.3323761506389384,0.0
1533,"H.264 (ffmpeg, low latency)",Xiph-5N,aspen,,24.0,33.81583507099718,0.9765611439420466,0.19674420619449806,0.0
1534,"H.264 (ffmpeg, low latency)",Xiph-5N,aspen,,27.0,32.377582813278124,0.9682405640158736,0.12479633013861732,0.0
1535,"H.264 (ffmpeg, low latency)",Xiph-5N,aspen,,30.0,30.967553228632745,0.956897041776724,0.08483751624431382,0.0
1536,"H.264 (ffmpeg, low latency)",Xiph-5N,aspen,,33.0,29.548159497081237,0.940581901972754,0.05952672866580078,0.0
1537,"H.264 (ffmpeg, low latency)",Xiph-5N,aspen,,36.0,28.108453728151694,0.9163579089599744,0.04267610190599997,0.0
1538,"H.265 (HM, low latency)",Xiph-5N,aspen,,17.0,40.41596080441349,0.990538033267908,0.7796611977474549,0.0
1539,"H.265 (HM, low latency)",Xiph-5N,aspen,,22.0,37.631230439377326,0.9848369538784028,0.4136783896469568,0.0
1540,"H.265 (HM, low latency)",Xiph-5N,aspen,,27.0,34.56537903168572,0.9749686269383682,0.16480836446826946,0.0
1541,"H.265 (HM, low latency)",Xiph-5N,aspen,,32.0,32.28333865291833,0.9616356326822648,0.07960971680745069,0.0
1542,"H.265 (HM, low latency)",Xiph-5N,aspen,,37.0,30.038193478382816,0.9391304725094846,0.0414212421485813,0.0
1543,"H.265 (HM, low latency)",Xiph-5N,aspen,,42.0,27.802484292010174,0.9017875546948952,0.02109967240632445,0.0
1544,"H.265 (ffmpeg, low latency)",Xiph-5N,aspen,,9.0,42.77971371979442,0.9969019945253406,1.4850738371777994,0.0
1545,"H.265 (ffmpeg, low latency)",Xiph-5N,aspen,,12.0,40.831476862200034,0.9949054666778496,1.0679073261858325,0.0
1546,"H.265 (ffmpeg, low latency)",Xiph-5N,aspen,,15.0,38.96538251193765,0.9919294175348784,0.7312396036387159,0.0
1547,"H.265 (ffmpeg, low latency)",Xiph-5N,aspen,,18.0,37.16585206394401,0.9876748877659178,0.4694423800628133,0.0
1548,"H.265 (ffmpeg, low latency)",Xiph-5N,aspen,,21.0,35.486474626656985,0.9821771655166358,0.28451658950617353,0.0
1549,"H.265 (ffmpeg, low latency)",Xiph-5N,aspen,,24.0,33.922082600316116,0.9752304351120664,0.16742298841238773,0.0
1550,"H.265 (ffmpeg, low latency)",Xiph-5N,aspen,,27.0,32.421070733971526,0.9661514832262408,0.10331812459389103,0.0
1551,"H.265 (ffmpeg, low latency)",Xiph-5N,aspen,,30.0,30.897519169607023,0.9533740925161462,0.06599486273554317,0.0
1552,"H.265 (ffmpeg, low latency)",Xiph-5N,aspen,,33.0,29.33631210023561,0.9349151785959278,0.04210979802902326,0.0
1553,"H.265 (ffmpeg, low latency)",Xiph-5N,aspen,,36.0,27.749894653000894,0.9082998862392024,0.026177266081871646,0.0
1554,InstA-SSF18,Xiph-5N,aspen,0.0001,,42.2458907594072,0.9952235348681188,0.8654921711686301,0.004075860291622887
1555,InstA-SSF18,Xiph-5N,aspen,0.0002,,40.41315086851729,0.9924125367022576,0.6018058227812458,0.00243752129096073
1556,InstA-SSF18,Xiph-5N,aspen,0.0004,,38.64177793137571,0.9892723078423358,0.407546755243176,0.00163791200574189
1557,InstA-SSF18,Xiph-5N,aspen,0.0008,,36.91649424776118,0.9851220376948092,0.26398878347396426,0.0010307137927118904
1558,InstA-SSF18,Xiph-5N,aspen,0.0016,,35.30205600819689,0.9796870071837244,0.1700385737951061,0.0007684393507744777
1559,InstA-SSF18,Xiph-5N,aspen,0.0032,,33.639491466765705,0.9714869438333714,0.1074463351962067,0.0005865947194655131
1560,InstA-SSF18,Xiph-5N,aspen,0.0064,,32.14616556370512,0.9614999104053416,0.07514328340796328,0.00048453983393392666
1561,InstA-SSF18,Xiph-5N,aspen,0.0128,,30.438888915041666,0.9449036349641516,0.05190446853773387,0.0004002184642821474
1562,InstA-SSF5,Xiph-5N,aspen,0.0001,,42.1098101189796,0.9951284540460464,0.8914062773500826,0.004179374120999693
1563,InstA-SSF5,Xiph-5N,aspen,0.0002,,40.41703536662649,0.9924314047427888,0.6018847431944011,0.00243166392534859
1564,InstA-SSF5,Xiph-5N,aspen,0.0004,,38.71389113081264,0.9893912964678824,0.4221019101649897,0.0016760223979196765
1565,InstA-SSF5,Xiph-5N,aspen,0.0008,,36.97490797651575,0.9852620591508582,0.2767939184861408,0.0010344946483588347
1566,InstA-SSF5,Xiph-5N,aspen,0.0016,,35.28238304625165,0.9793413737986948,0.17500596069196125,0.000659989534937013
1567,InstA-SSF5,Xiph-5N,aspen,0.0032,,33.646025556199085,0.9714993745722668,0.10767391230680406,0.0005898516913573407
1568,InstA-SSF5,Xiph-5N,aspen,0.0064,,32.159365877192066,0.9615767699606876,0.07528263397109705,0.0004885794517090229
1569,InstA-SSF5,Xiph-5N,aspen,0.0128,,30.52716121267765,0.9454757989721096,0.05440816436732372,0.00021635821921720409
1570,SSF18,Xiph-5N,aspen,0.0001,,41.019553407709644,0.9946252779757724,0.9150499428840394,0.0
1571,SSF18,Xiph-5N,aspen,0.0002,,39.5545917267495,0.9920104412322348,0.6385245288306094,0.0
1572,SSF18,Xiph-5N,aspen,0.0004,,37.831351097593924,0.9880637387011914,0.41251185235190896,0.0
1573,SSF18,Xiph-5N,aspen,0.0008,,36.35326710153133,0.9840183993603321,0.2781909629702568,0.0
1574,SSF18,Xiph-5N,aspen,0.0016,,34.86988526202263,0.9786039540108216,0.17785732745331653,0.0
1575,SSF18,Xiph-5N,aspen,0.0032,,33.29941031273375,0.9702997752960691,0.11413436672313415,0.0
1576,SSF18,Xiph-5N,aspen,0.0064,,31.653565143017047,0.9582236142868692,0.07367912144895564,0.0
1577,SSF18,Xiph-5N,aspen,0.0128,,30.00819879897097,0.9399013849014932,0.05160245015979447,0.0
1578,SSF5,Xiph-5N,aspen,0.0001,,40.36389801350046,0.99421156974549,0.9259588395027404,0.0
1579,SSF5,Xiph-5N,aspen,0.0004,,37.75228208176633,0.988715667673882,0.4599457235729441,0.0
1580,SSF5,Xiph-5N,aspen,0.0008,,35.797397370034076,0.9827834152160808,0.25447640076596684,0.0
1581,SSF5,Xiph-5N,aspen,0.0128,,29.62084047845069,0.9356171742398688,0.0482659306614957,0.0
1582,"H.264 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,9.0,44.7006932832825,0.9980354772325148,1.4671119300952893,0.0
1583,"H.264 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,12.0,42.86034174806337,0.9969102971386492,1.0207703256985028,0.0
1584,"H.264 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,15.0,41.03209180269885,0.9953548467995827,0.6986734418995115,0.0
1585,"H.264 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,18.0,39.19831371668746,0.9931293114235528,0.4616068537470194,0.0
1586,"H.264 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,21.0,37.41571179024029,0.9898797135604056,0.2919719514836461,0.0
1587,"H.264 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,24.0,35.72467214220922,0.9852979099541379,0.18311044780160024,0.0
1588,"H.264 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,27.0,34.10973021350325,0.9790056725343068,0.11883425384448824,0.0
1589,"H.264 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,30.0,32.53928865296617,0.9701905550663932,0.07981922785358411,0.0
1590,"H.264 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,33.0,30.989554517578856,0.9575756349061664,0.05496569742256961,0.0
1591,"H.264 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,36.0,29.43920918268759,0.9389558798388432,0.038228516894086864,0.0
1592,"H.265 (HM, low latency)",Xiph-5N,controlled_burn,,17.0,41.609129090991296,0.9934553623199462,0.4807049897119348,0.0
1593,"H.265 (HM, low latency)",Xiph-5N,controlled_burn,,22.0,38.78153229261135,0.98869444644242,0.2326002612627249,0.0
1594,"H.265 (HM, low latency)",Xiph-5N,controlled_burn,,27.0,35.83794080104351,0.9799608685468372,0.09754375812215728,0.0
1595,"H.265 (HM, low latency)",Xiph-5N,controlled_burn,,32.0,33.407864178179445,0.9674636256276516,0.048270373077756126,0.0
1596,"H.265 (HM, low latency)",Xiph-5N,controlled_burn,,37.0,30.990120371580748,0.9464353098158252,0.024991830463504425,0.0
1597,"H.265 (HM, low latency)",Xiph-5N,controlled_burn,,42.0,28.5185220400886,0.9092475066059514,0.012240497076023387,0.0
1598,"H.265 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,9.0,44.459826204644884,0.9977911925106718,1.2387996737600142,0.0
1599,"H.265 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,12.0,42.75666328354155,0.9966990343311376,0.8631058046350409,0.0
1600,"H.265 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,15.0,41.07009777796015,0.9951233202950996,0.5884944566276824,0.0
1601,"H.265 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,18.0,39.387711807260274,0.9928739792422244,0.387462861436,0.0
1602,"H.265 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,21.0,37.732548111293546,0.9896539912934889,0.24559634909031874,0.0
1603,"H.265 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,24.0,36.13655211595064,0.9851898433869344,0.15334485325969244,0.0
1604,"H.265 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,27.0,34.583408295629035,0.9790790617465972,0.09719018031189106,0.0
1605,"H.265 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,30.0,33.015833020674854,0.9704444588276376,0.06323538011695955,0.0
1606,"H.265 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,33.0,31.409756098398123,0.9578621378070429,0.041583766515053286,0.0
1607,"H.265 (ffmpeg, low latency)",Xiph-5N,controlled_burn,,36.0,29.768832323598424,0.9396449058725124,0.027022335932423747,0.0
1608,InstA-SSF18,Xiph-5N,controlled_burn,0.0001,,42.8090025719176,0.9964882921665272,0.5529842645722631,0.003033567080720274
1609,InstA-SSF18,Xiph-5N,controlled_burn,0.0002,,41.046533787504146,0.9946779266316842,0.3668631711756429,0.001894306797100736
1610,InstA-SSF18,Xiph-5N,controlled_burn,0.0004,,39.270451728333825,0.9918937924060416,0.2352863490270468,0.001254351393540408
1611,InstA-SSF18,Xiph-5N,controlled_burn,0.0008,,37.46263796217898,0.988071711773568,0.14305796365402446,0.000872556049950475
1612,InstA-SSF18,Xiph-5N,controlled_burn,0.0016,,35.94028448551259,0.9836030310772836,0.09744767380697787,0.0007124789142533491
1613,InstA-SSF18,Xiph-5N,controlled_burn,0.0032,,34.28836043337558,0.9761325032153028,0.06405859880759318,0.0005343661330416557
1614,InstA-SSF18,Xiph-5N,controlled_burn,0.0064,,32.596044540405266,0.9650013256580272,0.044295478598126214,0.0004418167476321715
1615,InstA-SSF18,Xiph-5N,controlled_burn,0.0128,,30.755435456620887,0.9480571391734672,0.03034099758569653,0.00035405681300482665
1616,InstA-SSF5,Xiph-5N,controlled_burn,0.0001,,42.668117766684674,0.9964571443009884,0.5731768202227435,0.0032898978495616627
1617,InstA-SSF5,Xiph-5N,controlled_burn,0.0002,,41.045873520222116,0.9946738443476087,0.3671537417569498,0.0018932198037742974
1618,InstA-SSF5,Xiph-5N,controlled_burn,0.0004,,39.24281879181557,0.9920682463240116,0.2431577140195661,0.0012633678802685296
1619,InstA-SSF5,Xiph-5N,controlled_burn,0.0008,,37.448269620854795,0.9881652580930832,0.15058108683682375,0.0008783840763622111
1620,InstA-SSF5,Xiph-5N,controlled_burn,0.0016,,35.78772329776845,0.9828562799920428,0.09910703367223964,0.0005611781541232982
1621,InstA-SSF5,Xiph-5N,controlled_burn,0.0032,,34.280845073943446,0.9761317981050368,0.06381162638725851,0.0005393553469041403
1622,InstA-SSF5,Xiph-5N,controlled_burn,0.0064,,32.613018888108265,0.965185469769417,0.044600674586451984,0.000444648835529808
1623,InstA-SSF5,Xiph-5N,controlled_burn,0.0128,,30.786353659122554,0.9478406779309536,0.03143916647478439,0.00016670795531189804
1624,SSF18,Xiph-5N,controlled_burn,0.0001,,41.395496449571965,0.9959039497882762,0.5950894679160829,0.0
1625,SSF18,Xiph-5N,controlled_burn,0.0002,,39.42515352939039,0.9934443768034592,0.3538789419417685,0.0
1626,SSF18,Xiph-5N,controlled_burn,0.0004,,38.17610963861993,0.9906303210461394,0.23479304066363801,0.0
1627,SSF18,Xiph-5N,controlled_burn,0.0008,,36.691074939484295,0.9870032211567492,0.1624719169228635,0.0
1628,SSF18,Xiph-5N,controlled_burn,0.0016,,35.29236781343501,0.9820921852233562,0.10544967698924083,0.0
1629,SSF18,Xiph-5N,controlled_burn,0.0032,,33.64827095194066,0.9740577923490646,0.06811562814611069,0.0
1630,SSF18,Xiph-5N,controlled_burn,0.0064,,31.738391308074302,0.9606415401113794,0.043015184237601915,0.0
1631,SSF18,Xiph-5N,controlled_burn,0.0128,,30.17038032856393,0.9433134870326264,0.029902617546155093,0.0
1632,SSF5,Xiph-5N,controlled_burn,0.0001,,40.61775166937645,0.9953876771825424,0.6239085882268054,0.0
1633,SSF5,Xiph-5N,controlled_burn,0.0004,,38.03941824081096,0.990924467431738,0.2758857306647808,0.0
1634,SSF5,Xiph-5N,controlled_burn,0.0008,,36.070767179448545,0.9857674050838392,0.15746339901964715,0.0
1635,SSF5,Xiph-5N,controlled_burn,0.0128,,29.74073332928597,0.9394534471187186,0.030554815413469962,0.0
1636,"H.264 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,9.0,40.59905678552383,0.9892062983512878,2.5423078395061567,0.0
1637,"H.264 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,12.0,37.67363764620261,0.9792747992277144,1.685129729938266,0.0
1638,"H.264 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,15.0,35.3206861506954,0.9658126084804536,1.0299893672839608,0.0
1639,"H.264 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,18.0,33.444564301410914,0.9483595358133315,0.5691954861111098,0.0
1640,"H.264 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,21.0,31.887243638849753,0.9250290032625198,0.2776547839506204,0.0
1641,"H.264 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,24.0,30.786202305505913,0.903280987262726,0.12767500000000176,0.0
1642,"H.264 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,27.0,29.931533745270354,0.8836842753887176,0.06844077160493801,0.0
1643,"H.264 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,30.0,29.1170039016002,0.8614857729673385,0.04132430555555545,0.0
1644,"H.264 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,33.0,28.27697156306916,0.8312665535211563,0.02638749228395034,0.0
1645,"H.264 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,36.0,27.3999788699248,0.7898429994583129,0.017444583333333177,0.0
1646,"H.265 (HM, low latency)",Xiph-5N,in_to_tree,,17.0,36.712243762719005,0.96977248442173,1.232642739197531,0.0
1647,"H.265 (HM, low latency)",Xiph-5N,in_to_tree,,22.0,33.62863662500197,0.9420472884178162,0.4199516975308644,0.0
1648,"H.265 (HM, low latency)",Xiph-5N,in_to_tree,,27.0,31.53121714841536,0.9109884606599808,0.11521296296296298,0.0
1649,"H.265 (HM, low latency)",Xiph-5N,in_to_tree,,32.0,30.094873207340466,0.8813410494327545,0.042806844135802484,0.0
1650,"H.265 (HM, low latency)",Xiph-5N,in_to_tree,,37.0,28.68627630757088,0.8401462088823318,0.016703155864197537,0.0
1651,"H.265 (HM, low latency)",Xiph-5N,in_to_tree,,42.0,27.47183975509974,0.7870925632715225,0.006100509259259264,0.0
1652,"H.265 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,9.0,39.25305535954575,0.984069817185402,2.1664801851851774,0.0
1653,"H.265 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,12.0,36.987156814646404,0.9738352679014206,1.4594722993827045,0.0
1654,"H.265 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,15.0,35.08229651435106,0.9607026929855348,0.8967745679012307,0.0
1655,"H.265 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,18.0,33.445548854623425,0.943955031991005,0.5094880709876572,0.0
1656,"H.265 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,21.0,32.07361508549469,0.9235713543891908,0.2622265586419729,0.0
1657,"H.265 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,24.0,30.98512159894859,0.9027627166509627,0.12319371141975248,0.0
1658,"H.265 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,27.0,30.09296054663282,0.8836687086820603,0.06084998456790179,0.0
1659,"H.265 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,30.0,29.20620044132011,0.8602964209318161,0.032815470679011985,0.0
1660,"H.265 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,33.0,28.379599391468414,0.8338246768712998,0.017998626543209856,0.0
1661,"H.265 (ffmpeg, low latency)",Xiph-5N,in_to_tree,,36.0,27.568798178236648,0.8010425653457641,0.009857700617283886,0.0
1662,InstA-SSF18,Xiph-5N,in_to_tree,0.0001,,38.022034063571844,0.9857343682428684,1.4412849985231038,0.005785776513725785
1663,InstA-SSF18,Xiph-5N,in_to_tree,0.0002,,36.344008469000094,0.9776914177871332,0.9009133670225472,0.003045749742798354
1664,InstA-SSF18,Xiph-5N,in_to_tree,0.0004,,34.83945744212081,0.9674246471102644,0.5420494630770379,0.0017728388004366155
1665,InstA-SSF18,Xiph-5N,in_to_tree,0.0008,,33.299873910299155,0.9518398715228568,0.27962325304241104,0.0010399290362622957
1666,InstA-SSF18,Xiph-5N,in_to_tree,0.0016,,31.834106538353897,0.9284007258531524,0.11666712349830925,0.0006845112070912376
1667,InstA-SSF18,Xiph-5N,in_to_tree,0.0032,,30.970802679294486,0.9144635505792572,0.070740736833714,0.0005280742360013299
1668,InstA-SSF18,Xiph-5N,in_to_tree,0.0064,,29.987110696187834,0.8937824295788277,0.0410358779967911,0.0004311095707437833
1669,InstA-SSF18,Xiph-5N,in_to_tree,0.0128,,28.95588125833651,0.8648044321595169,0.024477634049041932,0.00039071866933042883
1670,InstA-SSF5,Xiph-5N,in_to_tree,0.0001,,37.27048064441215,0.9820101101224016,1.2984328893000832,0.005563979791635301
1671,InstA-SSF5,Xiph-5N,in_to_tree,0.0002,,36.335716247558594,0.9777205571895692,0.8980231052599409,0.0030151720055612017
1672,InstA-SSF5,Xiph-5N,in_to_tree,0.0004,,34.84148099945813,0.9677463377394327,0.5570230898868603,0.0016274836033950614
1673,InstA-SSF5,Xiph-5N,in_to_tree,0.0008,,33.41999956456626,0.9535646351372324,0.3067143712167721,0.000943460653049094
1674,InstA-SSF5,Xiph-5N,in_to_tree,0.0016,,31.841996448795967,0.9290518876982898,0.12417856800452085,0.0005369983685730956
1675,InstA-SSF5,Xiph-5N,in_to_tree,0.0032,,30.97326836934904,0.9146270737415408,0.07081737244068158,0.0005289772353018669
1676,InstA-SSF5,Xiph-5N,in_to_tree,0.0064,,29.96329689025879,0.8930863171088986,0.040286852565994936,0.000438538271536325
1677,InstA-SSF5,Xiph-5N,in_to_tree,0.0128,,28.965951919555664,0.8653360241796912,0.023920229196867784,0.00017108836447296403
1678,SSF18,Xiph-5N,in_to_tree,0.0001,,35.904890199986895,0.9752666717622338,1.3113034004118385,0.0
1679,SSF18,Xiph-5N,in_to_tree,0.0002,,34.96616335612972,0.9682002736300956,0.8689661447594805,0.0
1680,SSF18,Xiph-5N,in_to_tree,0.0004,,33.75217056274414,0.9558207741597804,0.5072815694460054,0.0
1681,SSF18,Xiph-5N,in_to_tree,0.0008,,32.57071899786228,0.9402482335160418,0.27088253817907193,0.0
1682,SSF18,Xiph-5N,in_to_tree,0.0016,,31.374957666164487,0.9187170732312088,0.11398585431459475,0.0
1683,SSF18,Xiph-5N,in_to_tree,0.0032,,30.390388628331625,0.8991873787670601,0.06067030740583816,0.0
1684,SSF18,Xiph-5N,in_to_tree,0.0064,,29.6415816516411,0.8806548045902718,0.039105564901014654,0.0
1685,SSF18,Xiph-5N,in_to_tree,0.0128,,28.645215895117783,0.8478337715311748,0.02265585602329272,0.0
1686,SSF5,Xiph-5N,in_to_tree,0.0001,,35.11105821190811,0.9685046207614059,1.1990510167145148,0.0
1687,SSF5,Xiph-5N,in_to_tree,0.0004,,33.69371963128811,0.9556013360256099,0.5456629380947207,0.0
1688,SSF5,Xiph-5N,in_to_tree,0.0008,,32.51420249008551,0.9392251430488214,0.3089337632423494,0.0
1689,SSF5,Xiph-5N,in_to_tree,0.0128,,28.56881225399855,0.8450326018217134,0.024174919624517604,0.0
1690,"H.264 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,9.0,45.47356519840939,0.9968947846094768,2.0097476954732585,0.0
1691,"H.264 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,12.0,43.098269116141246,0.9947207193374634,1.3778625514403302,0.0
1692,"H.264 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,15.0,40.93464882529089,0.9913130011558532,0.8260277057613109,0.0
1693,"H.264 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,18.0,39.29249048503664,0.9868407068252564,0.4200676337448526,0.0
1694,"H.264 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,21.0,38.13517187712819,0.9823136833508811,0.20678424897119374,0.0
1695,"H.264 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,24.0,37.15093516810711,0.9780102095603944,0.12356207818930127,0.0
1696,"H.264 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,27.0,36.110451800281844,0.9724528889656068,0.08338325102880623,0.0
1697,"H.264 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,30.0,35.017406122476515,0.9648395357131958,0.05974334362139901,0.0
1698,"H.264 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,33.0,33.85718507445682,0.9546131660143534,0.044313281893003965,0.0
1699,"H.264 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,36.0,32.61865460912205,0.9406051422754924,0.03369303497942376,0.0
1700,"H.265 (HM, low latency)",Xiph-5N,pedestrian_area,,17.0,40.08922873663223,0.9869571404457091,0.3383303600823045,0.0
1701,"H.265 (HM, low latency)",Xiph-5N,pedestrian_area,,22.0,38.43951010099846,0.9817179311116536,0.10502680041152253,0.0
1702,"H.265 (HM, low latency)",Xiph-5N,pedestrian_area,,27.0,36.70905395091191,0.9737460865974428,0.046380853909465024,0.0
1703,"H.265 (HM, low latency)",Xiph-5N,pedestrian_area,,32.0,34.938394604598926,0.9617900265057882,0.02435990740740741,0.0
1704,"H.265 (HM, low latency)",Xiph-5N,pedestrian_area,,37.0,33.015071446092364,0.9434606424967448,0.01348398148148148,0.0
1705,"H.265 (HM, low latency)",Xiph-5N,pedestrian_area,,42.0,30.97744234717382,0.9138974912961324,0.007496141975308647,0.0
1706,"H.265 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,9.0,44.70714928949411,0.9957367927233378,1.7309694135802471,0.0
1707,"H.265 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,12.0,42.715452963547314,0.9933629709879558,1.1675918827160543,0.0
1708,"H.265 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,15.0,40.927370607601006,0.9900727831522624,0.7052555041152275,0.0
1709,"H.265 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,18.0,39.47018935293233,0.9862354550361632,0.37486057613168416,0.0
1710,"H.265 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,21.0,38.33557787437965,0.9822431298891704,0.1841656584362141,0.0
1711,"H.265 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,24.0,37.35068232042253,0.9780522499084472,0.10090218106995917,0.0
1712,"H.265 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,27.0,36.35422670956716,0.972981206258138,0.0640994958847732,0.0
1713,"H.265 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,30.0,35.26941784543335,0.9662349721590678,0.043660144032921684,0.0
1714,"H.265 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,33.0,34.115202304991826,0.9569996676445008,0.030700668724279626,0.0
1715,"H.265 (ffmpeg, low latency)",Xiph-5N,pedestrian_area,,36.0,32.90460217585051,0.9447351570129394,0.02171734567901231,0.0
1716,InstA-SSF18,Xiph-5N,pedestrian_area,0.0001,,41.87821566674017,0.9930083809360382,0.536859959705598,0.002043928913302304
1717,InstA-SSF18,Xiph-5N,pedestrian_area,0.0002,,40.221032911731356,0.9890875950936348,0.24895541589929185,0.0012170951394592955
1718,InstA-SSF18,Xiph-5N,pedestrian_area,0.0004,,39.03812777611517,0.9849299769247732,0.13293479711268347,0.000883010505727922
1719,InstA-SSF18,Xiph-5N,pedestrian_area,0.0008,,38.0161627492597,0.9808843693425578,0.08217516653810414,0.0007023735861687742
1720,InstA-SSF18,Xiph-5N,pedestrian_area,0.0016,,37.08275862663022,0.9762742307878308,0.056953557984265275,0.0006029761367690495
1721,InstA-SSF18,Xiph-5N,pedestrian_area,0.0032,,35.934210869573775,0.9695313053746376,0.039009921761192785,0.0005313850908217387
1722,InstA-SSF18,Xiph-5N,pedestrian_area,0.0064,,34.711980019846266,0.9604416451146526,0.02840713963922388,0.00048425761285759327
1723,InstA-SSF18,Xiph-5N,pedestrian_area,0.0128,,33.31293573687154,0.9468378674599432,0.0206504818494954,0.000455233504157229
1724,InstA-SSF5,Xiph-5N,pedestrian_area,0.0001,,41.85341779647335,0.9929940315984912,0.5635519607608638,0.002043112680507849
1725,InstA-SSF5,Xiph-5N,pedestrian_area,0.0002,,40.219716841174716,0.9890797388169074,0.24808015709804476,0.0012192777559986061
1726,InstA-SSF5,Xiph-5N,pedestrian_area,0.0004,,39.06433228523501,0.9851719717825612,0.14605020566008314,0.0006766554876641735
1727,InstA-SSF5,Xiph-5N,pedestrian_area,0.0008,,38.002757780013546,0.9808863689822536,0.0902360107611727,0.0004694103026760379
1728,InstA-SSF5,Xiph-5N,pedestrian_area,0.0016,,36.90051491029801,0.9753755446403256,0.05847399470723594,0.0003245928688510139
1729,InstA-SSF5,Xiph-5N,pedestrian_area,0.0032,,35.954244306010594,0.9696538467561046,0.0391657294019944,0.0005317005566134012
1730,InstA-SSF5,Xiph-5N,pedestrian_area,0.0064,,34.71965174521169,0.9605553477041184,0.02846763832621463,0.00048510406749365296
1731,InstA-SSF5,Xiph-5N,pedestrian_area,0.0128,,33.16981358681956,0.9450816819744724,0.020615287793526515,0.00016263991416283973
1732,SSF18,Xiph-5N,pedestrian_area,0.0001,,41.365204103531376,0.9922543168067932,0.5670525383564734,0.0
1733,SSF18,Xiph-5N,pedestrian_area,0.0002,,39.89214792559224,0.9883412641863668,0.2721500089091639,0.0
1734,SSF18,Xiph-5N,pedestrian_area,0.0004,,38.802331493746856,0.9844191785781614,0.14720815780662722,0.0
1735,SSF18,Xiph-5N,pedestrian_area,0.0008,,37.795437720514116,0.9801662295095382,0.09202627909760322,0.0
1736,SSF18,Xiph-5N,pedestrian_area,0.0016,,36.78530736123361,0.9747951415277296,0.0616950819328908,0.0
1737,SSF18,Xiph-5N,pedestrian_area,0.0032,,35.70545282671529,0.9678973940110976,0.04254974629129133,0.0
1738,SSF18,Xiph-5N,pedestrian_area,0.0064,,34.53663167645854,0.9584171483593602,0.03107327168747302,0.0
1739,SSF18,Xiph-5N,pedestrian_area,0.0128,,33.197157952093306,0.9441431222423432,0.02269627231984369,0.0
1740,SSF5,Xiph-5N,pedestrian_area,0.0001,,41.00629535798104,0.9916623850022592,0.5794449352448986,0.0
1741,SSF5,Xiph-5N,pedestrian_area,0.0004,,38.83656434089906,0.9849199537307984,0.17728741803476888,0.0
1742,SSF5,Xiph-5N,pedestrian_area,0.0008,,37.70806331019247,0.9799269283971479,0.10364328781443258,0.0
1743,SSF5,Xiph-5N,pedestrian_area,0.0128,,33.035425862958355,0.9425748548200054,0.02478948211477649,0.0
1744,"H.264 (ffmpeg, low latency)",Xiph-5N,sunflower,,9.0,44.52864309550572,0.9957251546382904,1.8055278086419613,0.0
1745,"H.264 (ffmpeg, low latency)",Xiph-5N,sunflower,,12.0,42.220742583121634,0.9926166298389436,1.0929140740740844,0.0
1746,"H.264 (ffmpeg, low latency)",Xiph-5N,sunflower,,15.0,40.31794654887721,0.988111417412758,0.5758949228395013,0.0
1747,"H.264 (ffmpeg, low latency)",Xiph-5N,sunflower,,18.0,38.980543305514345,0.9834097653627396,0.2936411882716066,0.0
1748,"H.264 (ffmpeg, low latency)",Xiph-5N,sunflower,,21.0,37.882273135931655,0.9789897842407228,0.16757020833333186,0.0
1749,"H.264 (ffmpeg, low latency)",Xiph-5N,sunflower,,24.0,36.75558810643553,0.9737880133390426,0.10812246141975368,0.0
1750,"H.264 (ffmpeg, low latency)",Xiph-5N,sunflower,,27.0,35.59846290100794,0.9667568467855452,0.07537821759259325,0.0
1751,"H.264 (ffmpeg, low latency)",Xiph-5N,sunflower,,30.0,34.45136790266587,0.958089173913002,0.055005679012346105,0.0
1752,"H.264 (ffmpeg, low latency)",Xiph-5N,sunflower,,33.0,33.318459742359316,0.9473364135026932,0.04165984567901268,0.0
1753,"H.264 (ffmpeg, low latency)",Xiph-5N,sunflower,,36.0,32.17634115550332,0.9336625039577484,0.03261996141975306,0.0
1754,"H.265 (HM, low latency)",Xiph-5N,sunflower,,17.0,39.85482150201682,0.9840053659677506,0.2463678549382714,0.0
1755,"H.265 (HM, low latency)",Xiph-5N,sunflower,,22.0,38.288261064312586,0.9779417433738709,0.0892046913580247,0.0
1756,"H.265 (HM, low latency)",Xiph-5N,sunflower,,27.0,36.39426301281564,0.967992049217224,0.042160617283950604,0.0
1757,"H.265 (HM, low latency)",Xiph-5N,sunflower,,32.0,34.49717616054435,0.9534452068805694,0.023968287037037038,0.0
1758,"H.265 (HM, low latency)",Xiph-5N,sunflower,,37.0,32.374940654740925,0.9289407677650452,0.014185779320987656,0.0
1759,"H.265 (HM, low latency)",Xiph-5N,sunflower,,42.0,30.58146344661758,0.9026262495517732,0.00898769290123457,0.0
1760,"H.265 (ffmpeg, low latency)",Xiph-5N,sunflower,,9.0,43.957939088017845,0.994550153017044,1.562024529320981,0.0
1761,"H.265 (ffmpeg, low latency)",Xiph-5N,sunflower,,12.0,42.05372128141953,0.9914607501029968,0.9441104783950738,0.0
1762,"H.265 (ffmpeg, low latency)",Xiph-5N,sunflower,,15.0,40.42639035638014,0.9874002897739409,0.4876182947530826,0.0
1763,"H.265 (ffmpeg, low latency)",Xiph-5N,sunflower,,18.0,39.16209644029625,0.982900257229805,0.23130213734567914,0.0
1764,"H.265 (ffmpeg, low latency)",Xiph-5N,sunflower,,21.0,38.09547068647309,0.9783635469675064,0.11970487654321005,0.0
1765,"H.265 (ffmpeg, low latency)",Xiph-5N,sunflower,,24.0,37.03846146482948,0.973248951792717,0.07212314814814805,0.0
1766,"H.265 (ffmpeg, low latency)",Xiph-5N,sunflower,,27.0,35.9118638677407,0.9665442360639572,0.047946875000000055,0.0
1767,"H.265 (ffmpeg, low latency)",Xiph-5N,sunflower,,30.0,34.722957327028624,0.9576816952228546,0.0333627623456788,0.0
1768,"H.265 (ffmpeg, low latency)",Xiph-5N,sunflower,,33.0,33.43702001226523,0.945373162984848,0.023773912037036868,0.0
1769,"H.265 (ffmpeg, low latency)",Xiph-5N,sunflower,,36.0,32.196218415262344,0.9303902549743652,0.017328749999999976,0.0
1770,InstA-SSF18,Xiph-5N,sunflower,0.0001,,42.17134540836985,0.993552623725519,0.4417814718850176,0.0030153207492723075
1771,InstA-SSF18,Xiph-5N,sunflower,0.0002,,40.892334728706174,0.9906251401436038,0.2626733651993253,0.0019119041233815112
1772,InstA-SSF18,Xiph-5N,sunflower,0.0004,,39.609938458698544,0.9867269614847696,0.14308896881523805,0.001337089565376267
1773,InstA-SSF18,Xiph-5N,sunflower,0.0008,,38.47897022526438,0.9832799521888176,0.08122690944528108,0.0009606055711797712
1774,InstA-SSF18,Xiph-5N,sunflower,0.0016,,37.31882430285943,0.9795297282498058,0.04824370344698243,0.0007529104022774893
1775,InstA-SSF18,Xiph-5N,sunflower,0.0032,,36.22717173506574,0.9749789121674328,0.03183802839499825,0.0006183881337511293
1776,InstA-SSF18,Xiph-5N,sunflower,0.0064,,35.045768551710175,0.9686367526286984,0.023697906061790085,0.0005119018493425675
1777,InstA-SSF18,Xiph-5N,sunflower,0.0128,,33.696668671398626,0.9593334023545428,0.018957483127135882,0.0004497412214745338
1778,InstA-SSF5,Xiph-5N,sunflower,0.0001,,42.16166473016505,0.993609631933817,0.4718674596029866,0.0028058761264334285
1779,InstA-SSF5,Xiph-5N,sunflower,0.0002,,40.89879831453649,0.9906403087988132,0.2624142521222553,0.001894962900818968
1780,InstA-SSF5,Xiph-5N,sunflower,0.0004,,39.645229153516816,0.9870384306442448,0.15673109752127629,0.001134064936750351
1781,InstA-SSF5,Xiph-5N,sunflower,0.0008,,38.4608154296875,0.98341703414917,0.08777949606221827,0.0007690641040796259
1782,InstA-SSF5,Xiph-5N,sunflower,0.0016,,37.24635724323552,0.979244335395534,0.05260562861668983,0.0005442381072664169
1783,InstA-SSF5,Xiph-5N,sunflower,0.0032,,36.24911536239996,0.97511062534844,0.032292166164044483,0.0006142445064316092
1784,InstA-SSF5,Xiph-5N,sunflower,0.0064,,35.06554580316311,0.9687737415476544,0.02389885055451828,0.000511366696670258
1785,InstA-SSF5,Xiph-5N,sunflower,0.0128,,33.54156382490949,0.9582600724406358,0.01809142631088336,0.0002262306079368664
1786,SSF18,Xiph-5N,sunflower,0.0001,,40.573462323444645,0.9920450826970544,0.5170315438654365,0.0
1787,SSF18,Xiph-5N,sunflower,0.0002,,39.610036989537676,0.9886674982745473,0.2867550958947437,0.0
1788,SSF18,Xiph-5N,sunflower,0.0004,,38.65648334782298,0.9848408321054972,0.16590963558452884,0.0
1789,SSF18,Xiph-5N,sunflower,0.0008,,37.6774107770222,0.9805202018923876,0.10277125366577287,0.0
1790,SSF18,Xiph-5N,sunflower,0.0016,,36.493379825499,0.97378433622965,0.06088667335670168,0.0
1791,SSF18,Xiph-5N,sunflower,0.0032,,35.43587968407608,0.9666862371491224,0.04383235869974625,0.0
1792,SSF18,Xiph-5N,sunflower,0.0064,,33.911447850669305,0.9539031459064018,0.02931969839988685,0.0
1793,SSF18,Xiph-5N,sunflower,0.0128,,32.410692028883034,0.9364764923002662,0.0219994526265598,0.0
1794,SSF5,Xiph-5N,sunflower,0.0001,,40.21440189640696,0.9916668083609604,0.5588256651308479,0.0
1795,SSF5,Xiph-5N,sunflower,0.0004,,38.47965491690287,0.9850112970282392,0.19058085905342567,0.0
1796,SSF5,Xiph-5N,sunflower,0.0008,,37.47364230272247,0.9804454518527521,0.11577769859534938,0.0
1797,SSF5,Xiph-5N,sunflower,0.0128,,32.191182020233896,0.9351323610398828,0.02576754582909549,0.0

